Subpacketization-Beamformer Interaction in Multi-Antenna Coded Caching

We study the joint effect of beamformer structure and subpacketization value on the achievable rate of cache-enabled multi-antenna communications at low-SNR. A mathematical approach with low-SNR approximations is used, to show that using simplistic beamformer structures, increasing subpacketization degrades the achievable rate; in contrast to what has been shown in the literature for more complex, optimized beamformer structures. The results suggest that for improving the low-SNR rate, subpacketization and beamformer complexity should be jointly increased.

==> Figures/Data/BF_Bars.txt <==
SNR	P15	P12	P9	P6
0   54  43	31	13
5   50  40	30	13
10  49  40	27	14
15  44  36	26	14
20  39	32	24	14
25  33	27	19	12
30  28	23	18	12
35  21	18	15	10
40  17	15	11	7
45  0   0   0   0

==> Figures/Data/EP_Bars.txt <==
SNR	P15	P12	P9	P6
0	-26	-20	-13	-21
5	-20	-24	-3	-21
10	0	-1	-4	-17
15	-4	-7	-6	-11
20	19	14	13	0
25	25	20	7	-1
30	31	19	20	7
35	23	17	16	9
40  20  19  14  5
45  0   0   0   0

==> Figures/Data/K6BF.txt <==
x	2	6_1	6_2	6_3	8_1	8_2	8_3	12_1	12_2	12_3	14_1	14_2	14_3	18	20	N2	N6_1	N6_2	N6_3	N8_1	N8_2	N8_3	N12_1	N12_2	N12_3	N14_1	N14_2	N14_3	N18	N20
0	0.000512821	0.003076923	0.001025641	0.002564103	0.004615385	0.002051282	0.004102564	0.006153846	0.006153846	0.001538462	0.006153846	0.004102564	0.004615385	0.005128205	0.008717949	0.000512821	0.003076923	0.001025641	0.002564103	0.004615385	0.002051282	0.004102564	0.006153846	0.006153846	0.001538462	0.006153846	0.004102564	0.004615385	0.005128205	0.008717949
0.05	0.004102564	0.011282051	0.009230769	0.010769231	0.007179487	0.005128205	0.01025641	0.012307692	0.008717949	0.006153846	0.01025641	0.006153846	0.007179487	0.005128205	0.008717949	0.005641026	0.02	0.024615385	0.024615385	0.01025641	0.021025641	0.025641026	0.018461538	0.014871795	0.011282051	0.011794872	0.011794872	0.011794872	0.006666667	0.009230769
0.1	0.005641026	0.012820513	0.013846154	0.013333333	0.007692308	0.012307692	0.014358974	0.015897436	0.011282051	0.008717949	0.011794872	0.00974359	0.01025641	0.006666667	0.009230769	0.006153846	0.025128205	0.035384615	0.031794872	0.011794872	0.025641026	0.033846154	0.021538462	0.016410256	0.013846154	0.012307692	0.012307692	0.011794872	0.006666667	0.009230769
0.15	0.006153846	0.014358974	0.016923077	0.017435897	0.007692308	0.014871795	0.015897436	0.016410256	0.011794872	0.009230769	0.011794872	0.01025641	0.01025641	0.006666667	0.009230769	0.006666667	0.028205128	0.042564103	0.035897436	0.013846154	0.029230769	0.039487179	0.022564103	0.017435897	0.014871795	0.012307692	0.013333333	0.012307692	0.01025641	0.00974359
0.2	0.006153846	0.016410256	0.020512821	0.021025641	0.008717949	0.016410256	0.020512821	0.016923077	0.012820513	0.01025641	0.011794872	0.010769231	0.01025641	0.006666667	0.009230769	0.007692308	0.030769231	0.046153846	0.045641026	0.017435897	0.032307692	0.043076923	0.024615385	0.017435897	0.016410256	0.014358974	0.013333333	0.012307692	0.012820513	0.011794872
0.25	0.006153846	0.019487179	0.023589744	0.023076923	0.008717949	0.017948718	0.023076923	0.016923077	0.012820513	0.010769231	0.011794872	0.010769231	0.011282051	0.006666667	0.009230769	0.008205128	0.033846154	0.052820513	0.04974359	0.021025641	0.036410256	0.046153846	0.027179487	0.018974359	0.019487179	0.016923077	0.015897436	0.013333333	0.018461538	0.015897436
0.3	0.006666667	0.02	0.024615385	0.024615385	0.00974359	0.018461538	0.025128205	0.018461538	0.013846154	0.010769231	0.011794872	0.011282051	0.011282051	0.006666667	0.009230769	0.008717949	0.035897436	0.055897436	0.053846154	0.024615385	0.041025641	0.049230769	0.029230769	0.022564103	0.023076923	0.018461538	0.02	0.016410256	0.026153846	0.028205128
0.35	0.006666667	0.021025641	0.025641026	0.025641026	0.00974359	0.02	0.025128205	0.018461538	0.013846154	0.010769231	0.011794872	0.011282051	0.011282051	0.006666667	0.009230769	0.008717949	0.037948718	0.058974359	0.054871795	0.028717949	0.045128205	0.051794872	0.032307692	0.029230769	0.028205128	0.021025641	0.025128205	0.021025641	0.035384615	0.044102564
0.4	0.007692308	0.021025641	0.028205128	0.027179487	0.01025641	0.021025641	0.025641026	0.018461538	0.013846154	0.010769231	0.011794872	0.011282051	0.011282051	0.006666667	0.009230769	0.008717949	0.042564103	0.064102564	0.058461538	0.031794872	0.048717949	0.057948718	0.038974359	0.035897436	0.034871795	0.03025641	0.036410256	0.030769231	0.050769231	0.064102564
0.45	0.008205128	0.022051282	0.030769231	0.027692308	0.01025641	0.021025641	0.026153846	0.018461538	0.014358974	0.010769231	0.011794872	0.011282051	0.011794872	0.006666667	0.009230769	0.009230769	0.046153846	0.066153846	0.061538462	0.038461538	0.051282051	0.062564103	0.046153846	0.048205128	0.044615385	0.043589744	0.052307692	0.043589744	0.075897436	0.09025641
0.5	0.008205128	0.022564103	0.031794872	0.02974359	0.010769231	0.021025641	0.027692308	0.018461538	0.014871795	0.010769231	0.011794872	0.011282051	0.011794872	0.006666667	0.009230769	0.00974359	0.050769231	0.067179487	0.063076923	0.047692308	0.053846154	0.067692308	0.061538462	0.064615385	0.06	0.068205128	0.076923077	0.059487179	0.107179487	0.135384615
0.55	0.008717949	0.024615385	0.034358974	0.031282051	0.010769231	0.021538462	0.028717949	0.018461538	0.014871795	0.010769231	0.011794872	0.011282051	0.011794872	0.006666667	0.009230769	0.011794872	0.057435897	0.06974359	0.066153846	0.064615385	0.057435897	0.072820513	0.082564103	0.084615385	0.072820513	0.103076923	0.105641026	0.086153846	0.154358974	0.186153846
0.6	0.008717949	0.025128205	0.035384615	0.031794872	0.010769231	0.023076923	0.02974359	0.018461538	0.014871795	0.011282051	0.011794872	0.011794872	0.011794872	0.006666667	0.009230769	0.012820513	0.065128205	0.071794872	0.07025641	0.084102564	0.066666667	0.080512821	0.108205128	0.117948718	0.100512821	0.138461538	0.144615385	0.118974359	0.206153846	0.249230769
0.65	0.008717949	0.025128205	0.036923077	0.032307692	0.011794872	0.024615385	0.03025641	0.018461538	0.014871795	0.011282051	0.011794872	0.011794872	0.011794872	0.006666667	0.009230769	0.016923077	0.086153846	0.078461538	0.075897436	0.112820513	0.082051282	0.095384615	0.143076923	0.153846154	0.141025641	0.185128205	0.188717949	0.165641026	0.26974359	0.330769231
0.7	0.008717949	0.025128205	0.038974359	0.032820513	0.011794872	0.025128205	0.032307692	0.019487179	0.014871795	0.011282051	0.011794872	0.011794872	0.011794872	0.006666667	0.009230769	0.021025641	0.102051282	0.084615385	0.083076923	0.158461538	0.101025641	0.111282051	0.184102564	0.198461538	0.189230769	0.246153846	0.246153846	0.232307692	0.351794872	0.41025641
0.75	0.008717949	0.026666667	0.04	0.035384615	0.011794872	0.025641026	0.032307692	0.019487179	0.014871795	0.012307692	0.011794872	0.011794872	0.011794872	0.006666667	0.009230769	0.031282051	0.122564103	0.098461538	0.093333333	0.197435897	0.126153846	0.138461538	0.232307692	0.258461538	0.244102564	0.318461538	0.309230769	0.309230769	0.444102564	0.484615385
0.8	0.008717949	0.026666667	0.040512821	0.035897436	0.011794872	0.025641026	0.033846154	0.019487179	0.014871795	0.012307692	0.011794872	0.011794872	0.011794872	0.006666667	0.009230769	0.047179487	0.157435897	0.112820513	0.102564103	0.251794872	0.161538462	0.168717949	0.296923077	0.316410256	0.313846154	0.392307692	0.388717949	0.382051282	0.537435897	0.563076923
0.85	0.009230769	0.027692308	0.042051282	0.035897436	0.011794872	0.025641026	0.034358974	0.019487179	0.014871795	0.012820513	0.011794872	0.011794872	0.011794872	0.006666667	0.009230769	0.066153846	0.192820513	0.135897436	0.118974359	0.318461538	0.198974359	0.205128205	0.364102564	0.387179487	0.384102564	0.483076923	0.475384615	0.466666667	0.612820513	0.647179487
0.9	0.009230769	0.028205128	0.042564103	0.035897436	0.012307692	0.025641026	0.034871795	0.020512821	0.014871795	0.012820513	0.011794872	0.011794872	0.011794872	0.006666667	0.009230769	0.092307692	0.244615385	0.161538462	0.143076923	0.393846154	0.241025641	0.255384615	0.452820513	0.466153846	0.454871795	0.563076923	0.557435897	0.551282051	0.694871795	0.718974359
0.95	0.009230769	0.028717949	0.043076923	0.036923077	0.012307692	0.026153846	0.035897436	0.021025641	0.014871795	0.012820513	0.012307692	0.011794872	0.011794872	0.006666667	0.009230769	0.128717949	0.299487179	0.196410256	0.182564103	0.462564103	0.296923077	0.30974359	0.540512821	0.540512821	0.533333333	0.639487179	0.642051282	0.629230769	0.762051282	0.776410256
1	0.00974359	0.029230769	0.044615385	0.041538462	0.012820513	0.026666667	0.035897436	0.021025641	0.015384615	0.013333333	0.012307692	0.011794872	0.011794872	0.006666667	0.009230769	0.174871795	0.362051282	0.234871795	0.223589744	0.54	0.358461538	0.376923077	0.623076923	0.616923077	0.621025641	0.716923077	0.705641026	0.712307692	0.811794872	0.833333333
1.05	0.01025641	0.029230769	0.045128205	0.042564103	0.012820513	0.026666667	0.036923077	0.021025641	0.015384615	0.013333333	0.012307692	0.011794872	0.011794872	0.006666667	0.009230769	0.233333333	0.433846154	0.278974359	0.272820513	0.610769231	0.42974359	0.45025641	0.698461538	0.690769231	0.688717949	0.775897436	0.771282051	0.774358974	0.869230769	0.874358974
1.1	0.011794872	0.03025641	0.045128205	0.043076923	0.013333333	0.028205128	0.037948718	0.021025641	0.015384615	0.013333333	0.012307692	0.011794872	0.011794872	0.006666667	0.009230769	0.288205128	0.504102564	0.334871795	0.32974359	0.684615385	0.505641026	0.523076923	0.765128205	0.751282051	0.753333333	0.832307692	0.82974359	0.833846154	0.907179487	0.908717949
1.15	0.012307692	0.03025641	0.045128205	0.043076923	0.013333333	0.028717949	0.038461538	0.021025641	0.016410256	0.013333333	0.012307692	0.011794872	0.011794872	0.006666667	0.009230769	0.35025641	0.578461538	0.4	0.382051282	0.747692308	0.574871795	0.593846154	0.821025641	0.806153846	0.806153846	0.871794872	0.872307692	0.87025641	0.939487179	0.937948718
1.2	0.012820513	0.030769231	0.046153846	0.045641026	0.013846154	0.029230769	0.039487179	0.021538462	0.016410256	0.013846154	0.012307692	0.012307692	0.011794872	0.006666667	0.009230769	0.417948718	0.646153846	0.470769231	0.451794872	0.806153846	0.656923077	0.667692308	0.868717949	0.851794872	0.855384615	0.905641026	0.911794872	0.905128205	0.961025641	0.957948718
1.25	0.015897436	0.030769231	0.046666667	0.046153846	0.013846154	0.02974359	0.039487179	0.021538462	0.016410256	0.013846154	0.012307692	0.012307692	0.011794872	0.006666667	0.009230769	0.479487179	0.703076923	0.538974359	0.523076923	0.842051282	0.724102564	0.734871795	0.905641026	0.891282051	0.898974359	0.934358974	0.938974359	0.938461538	0.971794872	0.974358974
1.3	0.016923077	0.032307692	0.048205128	0.046666667	0.014358974	0.030769231	0.040512821	0.021538462	0.017435897	0.013846154	0.012307692	0.012307692	0.011794872	0.006666667	0.009230769	0.555897436	0.756410256	0.598461538	0.591794872	0.886666667	0.781538462	0.792820513	0.937948718	0.925641026	0.926153846	0.954871795	0.956923077	0.96	0.983589744	0.983589744
1.35	0.018461538	0.032307692	0.051282051	0.047179487	0.014358974	0.030769231	0.040512821	0.021538462	0.017435897	0.013846154	0.012307692	0.012307692	0.011794872	0.006666667	0.009230769	0.625128205	0.808205128	0.666153846	0.661025641	0.908717949	0.823589744	0.841025641	0.956923077	0.94974359	0.946153846	0.974871795	0.974871795	0.972307692	0.988717949	0.990769231
1.4	0.021025641	0.033333333	0.052307692	0.047692308	0.014358974	0.030769231	0.041025641	0.021538462	0.017435897	0.013846154	0.012307692	0.012307692	0.011794872	0.006666667	0.009230769	0.69025641	0.847692308	0.727179487	0.725128205	0.92974359	0.870769231	0.876410256	0.971282051	0.969230769	0.962564103	0.982564103	0.986153846	0.983589744	0.992820513	0.992307692
1.45	0.026666667	0.033846154	0.052307692	0.048205128	0.015384615	0.030769231	0.041538462	0.021538462	0.017435897	0.013846154	0.012307692	0.012307692	0.011794872	0.006666667	0.009230769	0.747692308	0.886153846	0.773333333	0.792307692	0.947692308	0.910769231	0.913333333	0.984102564	0.98	0.977948718	0.98974359	0.989230769	0.98974359	0.995384615	0.994871795
1.5	0.031282051	0.033846154	0.052820513	0.04974359	0.016410256	0.030769231	0.042051282	0.021538462	0.017435897	0.013846154	0.012307692	0.012307692	0.011794872	0.006666667	0.009230769	0.798974359	0.908205128	0.823076923	0.833846154	0.955897436	0.934871795	0.934358974	0.990769231	0.988205128	0.985128205	0.992820513	0.992820513	0.994358974	0.996410256	0.997948718
1.55	0.039487179	0.034358974	0.053846154	0.05025641	0.017435897	0.031282051	0.042051282	0.021538462	0.017435897	0.013846154	0.012307692	0.012307692	0.011794872	0.006666667	0.009230769	0.848717949	0.925641026	0.864615385	0.875897436	0.964615385	0.956410256	0.955897436	0.994358974	0.991794872	0.987692308	0.994358974	0.994871795	0.996923077	0.997948718	0.998461538
1.6	0.047179487	0.035384615	0.054358974	0.051282051	0.017435897	0.032307692	0.043076923	0.022051282	0.017435897	0.014358974	0.012307692	0.012307692	0.012307692	0.006666667	0.009230769	0.883589744	0.948717949	0.895384615	0.907692308	0.974358974	0.972307692	0.972307692	0.996410256	0.993846154	0.991282051	0.995384615	0.996410256	0.998461538	0.997948718	0.999487179
1.65	0.056410256	0.035384615	0.054871795	0.052820513	0.017948718	0.032820513	0.043589744	0.022051282	0.017435897	0.014358974	0.012307692	0.012307692	0.012307692	0.006666667	0.009230769	0.911282051	0.96	0.923589744	0.934358974	0.978974359	0.978974359	0.978974359	0.997435897	0.995897436	0.993846154	0.996410256	0.996923077	0.998461538	0.998461538	0.999487179
1.7	0.066153846	0.035384615	0.054871795	0.052820513	0.017948718	0.033333333	0.043589744	0.022564103	0.017435897	0.014358974	0.012307692	0.012307692	0.012307692	0.006666667	0.009230769	0.935897436	0.974871795	0.938461538	0.955897436	0.983076923	0.985128205	0.984102564	0.998461538	0.996923077	0.994871795	0.997948718	0.997435897	0.998974359	0.998461538	0.999487179
1.75	0.077435897	0.035384615	0.055897436	0.053333333	0.018974359	0.033846154	0.044102564	0.022564103	0.017435897	0.014358974	0.012307692	0.012307692	0.012307692	0.006666667	0.009230769	0.952307692	0.981538462	0.958461538	0.968205128	0.987179487	0.991282051	0.989230769	0.998461538	0.998461538	0.996410256	0.998461538	0.998461538	0.998974359	0.998461538	1
1.8	0.092307692	0.035897436	0.055897436	0.053846154	0.019487179	0.034358974	0.044615385	0.022564103	0.017435897	0.014871795	0.012307692	0.012307692	0.012307692	0.006666667	0.009230769	0.963076923	0.986666667	0.968205128	0.979487179	0.988717949	0.993333333	0.991794872	0.998461538	0.998461538	0.997435897	0.998461538	0.998461538	0.998974359	0.998974359	1
1.85	0.111794872	0.035897436	0.057435897	0.054871795	0.02	0.034358974	0.045128205	0.023076923	0.017435897	0.015384615	0.012307692	0.012820513	0.012307692	0.006666667	0.009230769	0.974871795	0.987692308	0.979487179	0.985128205	0.99025641	0.995384615	0.995897436	0.998461538	0.999487179	0.997435897	0.998461538	0.998461538	0.999487179	0.999487179	1
1.9	0.128717949	0.035897436	0.058461538	0.054871795	0.02	0.035384615	0.045128205	0.023076923	0.017435897	0.015384615	0.012307692	0.013333333	0.012307692	0.007179487	0.009230769	0.980512821	0.991282051	0.986666667	0.98974359	0.993333333	0.996923077	0.996410256	0.998461538	0.999487179	0.997435897	0.998461538	0.998974359	0.999487179	0.999487179	1
1.95	0.150769231	0.035897436	0.058461538	0.054871795	0.020512821	0.035897436	0.046153846	0.023589744	0.017435897	0.015384615	0.012307692	0.013333333	0.012307692	0.007179487	0.009230769	0.987692308	0.994358974	0.991282051	0.993333333	0.994358974	0.998974359	0.997948718	0.998461538	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2	0.174871795	0.035897436	0.058974359	0.054871795	0.021025641	0.036410256	0.046153846	0.024102564	0.017435897	0.015384615	0.012307692	0.013333333	0.012307692	0.007692308	0.009230769	0.99025641	0.995897436	0.993333333	0.995384615	0.995897436	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.05	0.2	0.036923077	0.058974359	0.054871795	0.022051282	0.036410256	0.046666667	0.024102564	0.017435897	0.015384615	0.012307692	0.013333333	0.012307692	0.007692308	0.009230769	0.994358974	0.996923077	0.995897436	0.996923077	0.996410256	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.1	0.233333333	0.037948718	0.058974359	0.054871795	0.022051282	0.036410256	0.047692308	0.024102564	0.017435897	0.015384615	0.012307692	0.013333333	0.012307692	0.007692308	0.009230769	0.994871795	0.997948718	0.996923077	0.997948718	0.996923077	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.15	0.261538462	0.038461538	0.06	0.054871795	0.022051282	0.037435897	0.047692308	0.024615385	0.017435897	0.015384615	0.012307692	0.013333333	0.012307692	0.007692308	0.009230769	0.996410256	0.998461538	0.998461538	0.999487179	0.998461538	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.2	0.288205128	0.038974359	0.062051282	0.055897436	0.022564103	0.037435897	0.048205128	0.024615385	0.017435897	0.015384615	0.012307692	0.013333333	0.012307692	0.007692308	0.009230769	0.997948718	0.998461538	0.998461538	0.999487179	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.25	0.317435897	0.04	0.062051282	0.057435897	0.023076923	0.038974359	0.048717949	0.024615385	0.017435897	0.015384615	0.013333333	0.013333333	0.012307692	0.007692308	0.009230769	0.998974359	0.998461538	0.998974359	0.999487179	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.3	0.35025641	0.04	0.062051282	0.057948718	0.023076923	0.04	0.048717949	0.024615385	0.017435897	0.015384615	0.013333333	0.013333333	0.012307692	0.007692308	0.00974359	0.998974359	0.998461538	0.998974359	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.35	0.385128205	0.041025641	0.063076923	0.057948718	0.024102564	0.041025641	0.049230769	0.024615385	0.017435897	0.015384615	0.013333333	0.013333333	0.012307692	0.007692308	0.00974359	0.999487179	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.4	0.417948718	0.042564103	0.064102564	0.058461538	0.024615385	0.041025641	0.049230769	0.024615385	0.017435897	0.016410256	0.013333333	0.013333333	0.012307692	0.008205128	0.00974359	0.999487179	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.45	0.452307692	0.043076923	0.065128205	0.058461538	0.024615385	0.042564103	0.04974359	0.024615385	0.017435897	0.016410256	0.013333333	0.013333333	0.012307692	0.008205128	0.00974359	0.999487179	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.5	0.479487179	0.043589744	0.065128205	0.058461538	0.025128205	0.042564103	0.05025641	0.024615385	0.017435897	0.016410256	0.013333333	0.013333333	0.012307692	0.008205128	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.55	0.515897436	0.044102564	0.065128205	0.06	0.026153846	0.043076923	0.05025641	0.024615385	0.017435897	0.016923077	0.013333333	0.013333333	0.012307692	0.008205128	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.6	0.555897436	0.044615385	0.065641026	0.060512821	0.026153846	0.043589744	0.050769231	0.025128205	0.017435897	0.016923077	0.013846154	0.013333333	0.012307692	0.008717949	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.65	0.592820513	0.044615385	0.065641026	0.061025641	0.026153846	0.043589744	0.051282051	0.025128205	0.017435897	0.017435897	0.013846154	0.013333333	0.012307692	0.00974359	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.7	0.625128205	0.046153846	0.066153846	0.061538462	0.027179487	0.044102564	0.051282051	0.025128205	0.017435897	0.017435897	0.013846154	0.013333333	0.012307692	0.01025641	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.75	0.657948718	0.047179487	0.066153846	0.061538462	0.028205128	0.044102564	0.051794872	0.025641026	0.017435897	0.017435897	0.014358974	0.013333333	0.012307692	0.010769231	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.8	0.69025641	0.047179487	0.066153846	0.062051282	0.028717949	0.045128205	0.051794872	0.025641026	0.017435897	0.017948718	0.014358974	0.013333333	0.012307692	0.010769231	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.85	0.719487179	0.047179487	0.066666667	0.062051282	0.028717949	0.045128205	0.051794872	0.026153846	0.017435897	0.017948718	0.014358974	0.013333333	0.012307692	0.010769231	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.9	0.747692308	0.049230769	0.066666667	0.062051282	0.02974359	0.045641026	0.052307692	0.026666667	0.017435897	0.017948718	0.014358974	0.013333333	0.012307692	0.010769231	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
2.95	0.775897436	0.050769231	0.067179487	0.062564103	0.03025641	0.045641026	0.052820513	0.026666667	0.017948718	0.018461538	0.014358974	0.013333333	0.012307692	0.010769231	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3	0.798974359	0.050769231	0.067179487	0.063076923	0.03025641	0.046153846	0.052820513	0.027179487	0.018974359	0.019487179	0.014358974	0.014358974	0.012307692	0.011282051	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.05	0.824615385	0.051282051	0.067179487	0.063589744	0.030769231	0.046153846	0.053846154	0.027179487	0.018974359	0.02	0.014358974	0.014358974	0.012307692	0.011282051	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.1	0.848717949	0.051794872	0.068717949	0.064102564	0.030769231	0.046666667	0.055897436	0.027179487	0.018974359	0.02	0.014358974	0.014358974	0.012820513	0.012307692	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.15	0.864615385	0.053333333	0.068717949	0.064615385	0.031282051	0.048205128	0.056410256	0.027692308	0.018974359	0.02	0.015384615	0.014358974	0.012820513	0.012307692	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.2	0.883589744	0.054358974	0.06974359	0.064615385	0.031794872	0.048717949	0.057948718	0.027692308	0.02	0.020512821	0.015384615	0.014358974	0.012820513	0.012307692	0.00974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.25	0.899487179	0.055384615	0.06974359	0.065641026	0.033333333	0.048717949	0.058461538	0.027692308	0.02	0.021025641	0.015897436	0.014871795	0.012820513	0.012307692	0.01025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.3	0.911282051	0.057435897	0.06974359	0.066153846	0.034358974	0.049230769	0.058461538	0.028205128	0.020512821	0.021025641	0.015897436	0.015384615	0.012820513	0.012307692	0.01025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.35	0.922564103	0.057948718	0.070769231	0.067179487	0.035897436	0.04974359	0.059487179	0.028717949	0.021025641	0.022564103	0.015897436	0.015384615	0.012820513	0.012307692	0.01025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.4	0.935897436	0.058461538	0.070769231	0.068205128	0.036410256	0.05025641	0.059487179	0.028717949	0.021025641	0.022564103	0.015897436	0.015384615	0.012820513	0.012307692	0.010769231	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.45	0.943589744	0.059487179	0.071282051	0.068205128	0.036923077	0.05025641	0.061538462	0.028717949	0.021025641	0.022564103	0.016410256	0.015897436	0.013333333	0.012307692	0.010769231	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.5	0.952307692	0.061025641	0.071794872	0.068717949	0.037435897	0.050769231	0.061538462	0.028717949	0.021538462	0.022564103	0.016923077	0.015897436	0.013333333	0.012307692	0.011282051	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.55	0.958461538	0.062564103	0.071794872	0.069230769	0.037435897	0.050769231	0.062564103	0.028717949	0.021538462	0.023076923	0.016923077	0.016410256	0.014358974	0.012820513	0.011282051	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.6	0.963076923	0.065128205	0.071794872	0.07025641	0.038461538	0.051282051	0.062564103	0.029230769	0.022564103	0.023076923	0.016923077	0.016410256	0.014871795	0.012820513	0.011794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.65	0.969230769	0.068717949	0.073846154	0.071282051	0.039487179	0.051282051	0.062564103	0.02974359	0.023589744	0.023589744	0.016923077	0.017435897	0.015384615	0.012820513	0.011794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.7	0.974871795	0.072307692	0.073846154	0.072820513	0.040512821	0.051794872	0.063589744	0.02974359	0.023589744	0.024102564	0.016923077	0.017948718	0.015384615	0.013333333	0.011794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.75	0.976923077	0.074358974	0.074871795	0.073846154	0.041538462	0.051794872	0.063589744	0.03025641	0.024615385	0.025128205	0.016923077	0.017948718	0.015384615	0.013333333	0.011794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.8	0.980512821	0.076923077	0.076923077	0.074871795	0.042051282	0.051794872	0.064615385	0.030769231	0.025128205	0.026153846	0.017435897	0.017948718	0.015384615	0.013333333	0.011794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.85	0.985641026	0.080512821	0.077948718	0.075384615	0.042051282	0.051794872	0.065128205	0.030769231	0.025128205	0.026153846	0.017948718	0.018461538	0.015897436	0.013333333	0.011794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.9	0.987692308	0.086153846	0.078461538	0.075897436	0.044615385	0.052307692	0.065641026	0.030769231	0.026153846	0.026153846	0.017948718	0.018461538	0.015897436	0.013333333	0.011794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
3.95	0.989230769	0.087692308	0.078461538	0.077948718	0.045128205	0.053846154	0.067692308	0.030769231	0.026153846	0.026153846	0.018461538	0.018461538	0.015897436	0.013846154	0.011794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4	0.99025641	0.090769231	0.078974359	0.079487179	0.047692308	0.053846154	0.067692308	0.030769231	0.027179487	0.027179487	0.018461538	0.018461538	0.016410256	0.013846154	0.011794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.05	0.993846154	0.094358974	0.080512821	0.081025641	0.04974359	0.053846154	0.067692308	0.031282051	0.027179487	0.027179487	0.018461538	0.018974359	0.016410256	0.013846154	0.012307692	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.1	0.994358974	0.096923077	0.082564103	0.081538462	0.051794872	0.054871795	0.068205128	0.031282051	0.027692308	0.027692308	0.018461538	0.018974359	0.016410256	0.013846154	0.012307692	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.15	0.994358974	0.098974359	0.083589744	0.082051282	0.055897436	0.055897436	0.068205128	0.031794872	0.028205128	0.027692308	0.018461538	0.019487179	0.016410256	0.013846154	0.012307692	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.2	0.994871795	0.102051282	0.084615385	0.083076923	0.059487179	0.056410256	0.068717949	0.032307692	0.029230769	0.028205128	0.018461538	0.02	0.016410256	0.013846154	0.012820513	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.25	0.994871795	0.105641026	0.085641026	0.083589744	0.061025641	0.056923077	0.069230769	0.032820513	0.03025641	0.02974359	0.018461538	0.02	0.017435897	0.014871795	0.012820513	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.3	0.996410256	0.109230769	0.088205128	0.086666667	0.062564103	0.057435897	0.070769231	0.032820513	0.030769231	0.03025641	0.018974359	0.020512821	0.017435897	0.016410256	0.012820513	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.35	0.996923077	0.114358974	0.08974359	0.088205128	0.064102564	0.057435897	0.071282051	0.033846154	0.031282051	0.030769231	0.018974359	0.020512821	0.017948718	0.016410256	0.013333333	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.4	0.997948718	0.116410256	0.090769231	0.089230769	0.064615385	0.057435897	0.072820513	0.035384615	0.032307692	0.031282051	0.018974359	0.020512821	0.017948718	0.017435897	0.013333333	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.45	0.998974359	0.12	0.094871795	0.09025641	0.066666667	0.057948718	0.073333333	0.035897436	0.032307692	0.031794872	0.019487179	0.020512821	0.017948718	0.018461538	0.013333333	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.5	0.998974359	0.122564103	0.098461538	0.093333333	0.068205128	0.058461538	0.074358974	0.036410256	0.032307692	0.031794872	0.019487179	0.021025641	0.017948718	0.018461538	0.013333333	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.55	0.998974359	0.127179487	0.101025641	0.093846154	0.07025641	0.058461538	0.076410256	0.036410256	0.032307692	0.032307692	0.019487179	0.021538462	0.018461538	0.018974359	0.013333333	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.6	0.998974359	0.131794872	0.104615385	0.095897436	0.072820513	0.060512821	0.077948718	0.036923077	0.032820513	0.032820513	0.020512821	0.022051282	0.018461538	0.018974359	0.013846154	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.65	0.999487179	0.137948718	0.107179487	0.097948718	0.076410256	0.061538462	0.077948718	0.037435897	0.032820513	0.033846154	0.020512821	0.022051282	0.018974359	0.018974359	0.013846154	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.7	0.999487179	0.143589744	0.10974359	0.099487179	0.077948718	0.063589744	0.079487179	0.037948718	0.033846154	0.033846154	0.020512821	0.023076923	0.02	0.019487179	0.014358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.75	0.999487179	0.15025641	0.111282051	0.1	0.082051282	0.064615385	0.08	0.037948718	0.034871795	0.034358974	0.020512821	0.023076923	0.020512821	0.020512821	0.014358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.8	0.999487179	0.157435897	0.112820513	0.102564103	0.084102564	0.066666667	0.080512821	0.038974359	0.035897436	0.034871795	0.020512821	0.024102564	0.020512821	0.021025641	0.014358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.85	0.999487179	0.161025641	0.114358974	0.106153846	0.087179487	0.069230769	0.082564103	0.039487179	0.036410256	0.036410256	0.020512821	0.025128205	0.020512821	0.021025641	0.014358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.9	0.999487179	0.169230769	0.115384615	0.108717949	0.089230769	0.06974359	0.084102564	0.039487179	0.038461538	0.037948718	0.021025641	0.025128205	0.021025641	0.022051282	0.014358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
4.95	0.999487179	0.176410256	0.117948718	0.11025641	0.097948718	0.07025641	0.085128205	0.04	0.039487179	0.038461538	0.021538462	0.025641026	0.021025641	0.022564103	0.014358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5	1	0.184102564	0.124102564	0.112307692	0.100512821	0.072820513	0.086666667	0.041538462	0.04	0.038461538	0.022051282	0.026153846	0.021538462	0.023076923	0.015897436	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.05	1	0.191794872	0.129230769	0.116410256	0.103076923	0.075897436	0.089230769	0.041538462	0.04	0.038461538	0.022051282	0.026666667	0.022564103	0.023589744	0.016410256	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.1	1	0.192820513	0.135897436	0.118974359	0.105128205	0.078974359	0.08974359	0.042564103	0.041025641	0.038974359	0.023076923	0.027179487	0.024102564	0.024102564	0.016923077	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.15	1	0.199487179	0.139487179	0.122051282	0.109230769	0.08	0.093333333	0.042564103	0.043589744	0.04	0.023076923	0.029230769	0.024102564	0.024102564	0.016923077	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.2	1	0.205641026	0.142564103	0.126153846	0.112820513	0.082051282	0.095384615	0.044102564	0.044102564	0.04	0.024102564	0.02974359	0.024102564	0.024102564	0.016923077	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.25	1	0.213846154	0.146666667	0.127179487	0.118974359	0.084615385	0.096410256	0.045128205	0.044102564	0.041025641	0.025128205	0.02974359	0.024102564	0.024102564	0.018461538	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.3	1	0.222564103	0.151282051	0.133333333	0.123076923	0.086666667	0.096410256	0.045128205	0.046153846	0.042051282	0.025128205	0.030769231	0.025128205	0.024102564	0.018974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.35	1	0.236410256	0.155897436	0.138461538	0.128205128	0.088717949	0.098461538	0.045641026	0.047179487	0.043589744	0.026153846	0.032307692	0.026666667	0.026153846	0.02	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.4	1	0.244615385	0.161538462	0.143076923	0.133846154	0.090769231	0.101538462	0.046153846	0.048205128	0.044615385	0.027179487	0.032307692	0.027692308	0.026153846	0.020512821	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.45	1	0.252820513	0.167179487	0.148717949	0.137948718	0.093846154	0.104615385	0.047179487	0.050769231	0.046666667	0.027179487	0.034358974	0.028717949	0.026666667	0.021538462	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.5	1	0.261538462	0.16974359	0.152820513	0.144102564	0.096410256	0.105641026	0.047692308	0.052307692	0.047179487	0.028205128	0.035384615	0.02974359	0.027179487	0.023076923	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.55	1	0.27025641	0.175897436	0.160512821	0.148205128	0.098461538	0.108717949	0.049230769	0.052820513	0.049230769	0.029230769	0.035384615	0.030769231	0.027692308	0.023076923	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.6	1	0.279487179	0.183589744	0.166666667	0.158461538	0.101025641	0.111282051	0.049230769	0.054358974	0.04974359	0.03025641	0.036410256	0.030769231	0.028205128	0.023076923	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.65	1	0.287179487	0.189230769	0.174871795	0.162564103	0.102564103	0.114358974	0.05025641	0.054358974	0.050769231	0.031794872	0.036923077	0.032307692	0.02974359	0.024102564	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.7	1	0.299487179	0.196410256	0.182564103	0.167179487	0.107692308	0.116410256	0.051282051	0.056923077	0.052820513	0.032307692	0.038461538	0.032820513	0.02974359	0.025128205	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.75	1	0.31025641	0.201538462	0.19025641	0.17025641	0.112307692	0.118974359	0.054871795	0.057435897	0.053333333	0.033846154	0.040512821	0.032820513	0.02974359	0.025641026	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.8	1	0.325128205	0.207179487	0.196410256	0.173333333	0.114871795	0.124102564	0.056923077	0.058974359	0.053846154	0.035384615	0.041538462	0.034358974	0.03025641	0.025641026	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.85	1	0.333333333	0.214871795	0.203589744	0.177435897	0.117435897	0.125128205	0.057435897	0.06	0.054871795	0.035384615	0.042564103	0.036410256	0.03025641	0.026153846	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.9	1	0.345128205	0.222564103	0.210769231	0.181538462	0.121025641	0.131282051	0.057948718	0.061025641	0.054871795	0.035897436	0.044102564	0.037435897	0.03025641	0.027179487	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
5.95	1	0.354358974	0.225641026	0.216923077	0.187179487	0.123589744	0.134358974	0.06	0.063589744	0.056923077	0.036923077	0.044102564	0.038461538	0.03025641	0.028205128	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6	1	0.362051282	0.234871795	0.223589744	0.197435897	0.126153846	0.138461538	0.061538462	0.064615385	0.06	0.037435897	0.045128205	0.039487179	0.030769231	0.028205128	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.05	1	0.370769231	0.245128205	0.232307692	0.202051282	0.13025641	0.141538462	0.063589744	0.067692308	0.061538462	0.038461538	0.046666667	0.04	0.031794872	0.029230769	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.1	1	0.385641026	0.250769231	0.240512821	0.208205128	0.133846154	0.146666667	0.065128205	0.07025641	0.061538462	0.04	0.047179487	0.04	0.031794872	0.02974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.15	1	0.392307692	0.26	0.248717949	0.214871795	0.137435897	0.148717949	0.066666667	0.070769231	0.063076923	0.041025641	0.049230769	0.040512821	0.033333333	0.02974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.2	1	0.407692308	0.266153846	0.256410256	0.222564103	0.142564103	0.153333333	0.067692308	0.072820513	0.064102564	0.041538462	0.04974359	0.042564103	0.033846154	0.02974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.25	1	0.420512821	0.270769231	0.265128205	0.227692308	0.147179487	0.156410256	0.069230769	0.073333333	0.064102564	0.042051282	0.050769231	0.042564103	0.034871795	0.030769231	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.3	1	0.433846154	0.278974359	0.272820513	0.233846154	0.151794872	0.161538462	0.071794872	0.074871795	0.064102564	0.043589744	0.052307692	0.043589744	0.035384615	0.030769231	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.35	1	0.444102564	0.288205128	0.284102564	0.243076923	0.155384615	0.165641026	0.072820513	0.075897436	0.064615385	0.046153846	0.053846154	0.044102564	0.035384615	0.032307692	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.4	1	0.455897436	0.295897436	0.291794872	0.251794872	0.161538462	0.168717949	0.076410256	0.076923077	0.066666667	0.047179487	0.054358974	0.044615385	0.035897436	0.033333333	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.45	1	0.467179487	0.304615385	0.298974359	0.264102564	0.167692308	0.172307692	0.078461538	0.078461538	0.067179487	0.048205128	0.055897436	0.046666667	0.037948718	0.034358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.5	1	0.480512821	0.312820513	0.305641026	0.271794872	0.17025641	0.172820513	0.079487179	0.079487179	0.068205128	0.050769231	0.057435897	0.048717949	0.037948718	0.034871795	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.55	1	0.493333333	0.324102564	0.32	0.279487179	0.173333333	0.176410256	0.080512821	0.081538462	0.070769231	0.051794872	0.06	0.05025641	0.038974359	0.035897436	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.6	1	0.504102564	0.334871795	0.32974359	0.289230769	0.18	0.178974359	0.082564103	0.084615385	0.072820513	0.054358974	0.061025641	0.051794872	0.041025641	0.036923077	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.65	1	0.513846154	0.347179487	0.338461538	0.298974359	0.182564103	0.188205128	0.083076923	0.085641026	0.074358974	0.054871795	0.061538462	0.051794872	0.041538462	0.038461538	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.7	1	0.523589744	0.36	0.346666667	0.307179487	0.188205128	0.193846154	0.085128205	0.087692308	0.075897436	0.056923077	0.063589744	0.051794872	0.042564103	0.038974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.75	1	0.539487179	0.37025641	0.357435897	0.311794872	0.191282051	0.197948718	0.087692308	0.090769231	0.077948718	0.058974359	0.065128205	0.052820513	0.043589744	0.039487179	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.8	1	0.551282051	0.380512821	0.364615385	0.318461538	0.198974359	0.205128205	0.089230769	0.093846154	0.079487179	0.062051282	0.066666667	0.054358974	0.044102564	0.041025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.85	1	0.565641026	0.390769231	0.371794872	0.326666667	0.201538462	0.213333333	0.089230769	0.097435897	0.081538462	0.063589744	0.069230769	0.055384615	0.044102564	0.041025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.9	1	0.578461538	0.4	0.382051282	0.337435897	0.206666667	0.218461538	0.093333333	0.101025641	0.083589744	0.065641026	0.071282051	0.056410256	0.046153846	0.041538462	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
6.95	1	0.595384615	0.408205128	0.390769231	0.346153846	0.213333333	0.226153846	0.096410256	0.103589744	0.086153846	0.067692308	0.074871795	0.057435897	0.046153846	0.043076923	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7	1	0.606153846	0.419487179	0.402051282	0.351282051	0.217948718	0.230769231	0.098461538	0.104615385	0.088717949	0.068205128	0.076923077	0.059487179	0.047692308	0.044102564	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.05	1	0.617435897	0.432307692	0.415897436	0.361025641	0.222051282	0.234871795	0.101025641	0.106666667	0.090769231	0.06974359	0.078461538	0.060512821	0.048717949	0.044102564	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.1	1	0.625641026	0.443589744	0.429230769	0.371794872	0.228717949	0.241538462	0.104615385	0.11025641	0.094358974	0.072307692	0.08	0.064102564	0.049230769	0.044615385	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.15	1	0.634358974	0.46	0.438461538	0.383076923	0.235897436	0.247692308	0.105641026	0.112307692	0.096923077	0.076410256	0.082051282	0.066153846	0.04974359	0.044615385	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.2	1	0.646153846	0.470769231	0.451794872	0.393846154	0.241025641	0.255384615	0.108205128	0.117948718	0.100512821	0.078974359	0.084615385	0.069230769	0.050769231	0.045641026	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.25	1	0.659487179	0.484615385	0.465128205	0.403076923	0.248205128	0.257435897	0.110769231	0.119487179	0.103076923	0.080512821	0.086153846	0.070769231	0.051794872	0.046666667	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.3	1	0.667692308	0.495897436	0.483076923	0.41025641	0.256923077	0.268717949	0.116410256	0.120512821	0.106666667	0.082051282	0.088205128	0.072307692	0.052307692	0.047692308	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.35	1	0.674871795	0.51025641	0.493333333	0.420512821	0.264615385	0.274871795	0.117948718	0.124102564	0.109230769	0.084615385	0.090769231	0.073333333	0.052820513	0.049230769	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.4	1	0.684102564	0.516923077	0.504102564	0.428205128	0.272307692	0.281025641	0.122564103	0.125128205	0.113846154	0.087692308	0.093333333	0.074358974	0.053333333	0.05025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.45	1	0.693846154	0.527692308	0.512820513	0.437948718	0.278974359	0.29025641	0.125641026	0.127179487	0.117435897	0.08974359	0.095897436	0.074358974	0.054871795	0.052307692	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.5	1	0.703076923	0.538974359	0.523076923	0.447692308	0.286153846	0.296410256	0.128205128	0.130769231	0.117948718	0.092820513	0.097948718	0.075897436	0.055897436	0.055897436	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.55	1	0.713846154	0.547692308	0.536410256	0.455897436	0.292820513	0.302051282	0.129230769	0.133846154	0.122564103	0.094871795	0.098461538	0.078461538	0.056923077	0.056410256	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.6	1	0.721025641	0.556410256	0.546153846	0.462564103	0.296923077	0.30974359	0.131282051	0.136923077	0.124615385	0.097435897	0.1	0.079487179	0.059487179	0.057435897	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.65	1	0.731282051	0.566153846	0.555384615	0.469230769	0.306666667	0.317435897	0.135384615	0.141025641	0.129230769	0.1	0.103076923	0.083589744	0.06	0.058461538	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.7	1	0.736410256	0.576923077	0.569230769	0.485128205	0.312307692	0.324102564	0.137948718	0.146153846	0.132820513	0.103076923	0.105641026	0.086153846	0.062051282	0.058461538	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.75	1	0.747692308	0.586153846	0.580512821	0.495897436	0.32	0.332307692	0.139487179	0.14974359	0.136923077	0.105641026	0.10974359	0.087692308	0.063589744	0.059487179	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.8	1	0.756410256	0.598461538	0.591794872	0.504102564	0.33025641	0.340512821	0.143076923	0.153846154	0.141025641	0.109230769	0.112307692	0.088717949	0.065641026	0.06	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.85	1	0.765128205	0.614358974	0.601538462	0.511794872	0.335384615	0.347692308	0.145641026	0.157948718	0.145641026	0.111282051	0.114358974	0.091282051	0.068205128	0.061025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.9	1	0.774358974	0.625641026	0.610769231	0.525128205	0.344102564	0.357948718	0.147179487	0.159487179	0.150769231	0.113846154	0.115384615	0.092820513	0.068205128	0.062564103	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
7.95	1	0.782564103	0.637948718	0.622564103	0.532820513	0.351282051	0.367692308	0.149230769	0.162051282	0.153333333	0.114358974	0.121538462	0.095384615	0.07025641	0.063589744	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8	1	0.79025641	0.644102564	0.632820513	0.54	0.358461538	0.376923077	0.152820513	0.167692308	0.156923077	0.115897436	0.123589744	0.097948718	0.071794872	0.064102564	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.05	1	0.798974359	0.653333333	0.645641026	0.546153846	0.366666667	0.385641026	0.155384615	0.16974359	0.160512821	0.117435897	0.126153846	0.100512821	0.073333333	0.064615385	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.1	1	0.808205128	0.666153846	0.661025641	0.557948718	0.374871795	0.392307692	0.160512821	0.174358974	0.165128205	0.121538462	0.126666667	0.101538462	0.075897436	0.065641026	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.15	1	0.817948718	0.678974359	0.670769231	0.568717949	0.386153846	0.4	0.164102564	0.177435897	0.167692308	0.124615385	0.12974359	0.103076923	0.076923077	0.067179487	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.2	1	0.822051282	0.689230769	0.678974359	0.575384615	0.396410256	0.40974359	0.16974359	0.181538462	0.173333333	0.126666667	0.132307692	0.107179487	0.077948718	0.068205128	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.25	1	0.831794872	0.698974359	0.690769231	0.587692308	0.404615385	0.420512821	0.173846154	0.185641026	0.176410256	0.127692308	0.135384615	0.110769231	0.08	0.069230769	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.3	1	0.837435897	0.708717949	0.702051282	0.596923077	0.414358974	0.434358974	0.175897436	0.189230769	0.181538462	0.131282051	0.137948718	0.114358974	0.082051282	0.070769231	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.35	1	0.844615385	0.717948718	0.70974359	0.602564103	0.421025641	0.444615385	0.182051282	0.193846154	0.185128205	0.133846154	0.141538462	0.116923077	0.082564103	0.071282051	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.4	1	0.847692308	0.727179487	0.725128205	0.610769231	0.42974359	0.45025641	0.184102564	0.198461538	0.189230769	0.138461538	0.144615385	0.118974359	0.085641026	0.072820513	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.45	1	0.854871795	0.733846154	0.74	0.62	0.442051282	0.457948718	0.189230769	0.202564103	0.193333333	0.14	0.146666667	0.122051282	0.088205128	0.073333333	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.5	1	0.862051282	0.739487179	0.752820513	0.633333333	0.45025641	0.471282051	0.191282051	0.206666667	0.197435897	0.143076923	0.149230769	0.125641026	0.08974359	0.074871795	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.55	1	0.868205128	0.747692308	0.764102564	0.643589744	0.46	0.481025641	0.193333333	0.21025641	0.201025641	0.148717949	0.151282051	0.12974359	0.091282051	0.076923077	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.6	1	0.873846154	0.757435897	0.772307692	0.649230769	0.471282051	0.490769231	0.195897436	0.216410256	0.206153846	0.152307692	0.153846154	0.133333333	0.092307692	0.077948718	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.65	1	0.879487179	0.766153846	0.784615385	0.658974359	0.480512821	0.499487179	0.200512821	0.22	0.20974359	0.154358974	0.155897436	0.135897436	0.094871795	0.079487179	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.7	1	0.886153846	0.773333333	0.792307692	0.666666667	0.488205128	0.508717949	0.203076923	0.223076923	0.214358974	0.158461538	0.158974359	0.137435897	0.095897436	0.083076923	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.75	1	0.888205128	0.782564103	0.8	0.676410256	0.497948718	0.516410256	0.207692308	0.22974359	0.218974359	0.161538462	0.161025641	0.14	0.100512821	0.084102564	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.8	1	0.895897436	0.79025641	0.807179487	0.684615385	0.505641026	0.523076923	0.210769231	0.237435897	0.224102564	0.163589744	0.163589744	0.142564103	0.100512821	0.087179487	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.85	1	0.900512821	0.797948718	0.812307692	0.691282051	0.516923077	0.533333333	0.217948718	0.243076923	0.228717949	0.167179487	0.166666667	0.148205128	0.103076923	0.088717949	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.9	1	0.902564103	0.804102564	0.819487179	0.702051282	0.524102564	0.542051282	0.222564103	0.248205128	0.232307692	0.17025641	0.173846154	0.14974359	0.106153846	0.088717949	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
8.95	1	0.905128205	0.812820513	0.827179487	0.713846154	0.534871795	0.553846154	0.226666667	0.254871795	0.237948718	0.171282051	0.177435897	0.153846154	0.107179487	0.089230769	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9	1	0.908205128	0.823076923	0.833846154	0.721538462	0.543589744	0.564102564	0.232307692	0.258461538	0.244102564	0.176410256	0.182051282	0.156923077	0.107179487	0.09025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.05	1	0.90974359	0.829230769	0.842564103	0.727179487	0.54974359	0.57025641	0.237948718	0.264102564	0.252307692	0.18	0.184102564	0.162051282	0.11025641	0.091282051	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.1	1	0.911282051	0.837435897	0.850769231	0.733846154	0.557435897	0.58	0.244102564	0.27025641	0.257948718	0.185128205	0.188717949	0.165641026	0.111794872	0.095384615	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.15	1	0.916410256	0.842564103	0.859487179	0.741025641	0.565641026	0.586666667	0.247692308	0.273846154	0.263076923	0.186153846	0.191282051	0.171282051	0.113846154	0.096923077	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.2	1	0.92	0.847179487	0.868205128	0.747692308	0.574871795	0.593846154	0.253846154	0.280512821	0.26974359	0.188717949	0.194871795	0.172820513	0.115384615	0.099487179	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.25	1	0.922564103	0.855384615	0.872820513	0.758974359	0.586153846	0.603589744	0.26	0.286666667	0.274358974	0.191282051	0.200512821	0.178974359	0.118974359	0.101025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.3	1	0.925641026	0.864615385	0.875897436	0.764102564	0.593333333	0.611794872	0.266153846	0.288717949	0.283589744	0.197435897	0.205128205	0.183076923	0.120512821	0.103076923	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.35	1	0.927692308	0.87025641	0.88	0.771794872	0.605641026	0.622564103	0.269230769	0.291794872	0.288205128	0.202051282	0.208717949	0.186666667	0.122051282	0.105128205	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.4	1	0.931794872	0.876410256	0.886153846	0.776923077	0.615897436	0.630769231	0.272820513	0.296923077	0.293333333	0.206666667	0.212820513	0.191282051	0.126153846	0.107179487	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.45	1	0.935384615	0.881025641	0.890769231	0.783076923	0.626666667	0.640512821	0.28	0.301538462	0.298461538	0.211282051	0.216923077	0.195384615	0.128717949	0.108205128	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.5	1	0.941025641	0.884615385	0.896410256	0.788205128	0.640512821	0.648717949	0.285641026	0.305641026	0.303076923	0.216410256	0.22	0.2	0.132820513	0.109230769	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.55	1	0.944102564	0.891282051	0.902564103	0.797435897	0.650769231	0.659487179	0.290769231	0.310769231	0.307692308	0.221538462	0.223589744	0.205641026	0.133846154	0.112307692	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.6	1	0.948717949	0.895384615	0.907692308	0.806153846	0.656923077	0.667692308	0.296923077	0.316410256	0.313846154	0.227692308	0.229230769	0.209230769	0.135897436	0.114871795	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.65	1	0.950769231	0.901025641	0.913333333	0.81025641	0.667179487	0.676410256	0.302564103	0.323076923	0.318974359	0.233333333	0.234871795	0.215384615	0.141025641	0.118461538	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.7	1	0.951794872	0.905128205	0.916923077	0.815384615	0.676410256	0.685641026	0.306153846	0.33025641	0.324615385	0.236923077	0.235897436	0.221025641	0.142051282	0.120512821	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.75	1	0.954871795	0.90974359	0.923589744	0.817948718	0.684102564	0.694871795	0.311282051	0.337435897	0.331282051	0.242051282	0.241538462	0.227692308	0.146153846	0.122564103	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.8	1	0.955897436	0.912820513	0.927179487	0.824102564	0.687692308	0.706153846	0.318974359	0.344102564	0.337435897	0.246153846	0.246153846	0.232307692	0.14974359	0.123589744	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.85	1	0.958461538	0.919487179	0.93025641	0.83025641	0.695384615	0.712307692	0.323589744	0.348717949	0.343076923	0.251282051	0.25025641	0.241025641	0.151794872	0.125128205	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.9	1	0.96	0.923589744	0.934358974	0.834358974	0.705641026	0.719487179	0.328717949	0.354358974	0.347692308	0.257948718	0.253846154	0.245641026	0.154358974	0.129230769	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
9.95	1	0.962051282	0.925641026	0.935897436	0.836923077	0.715897436	0.726666667	0.336410256	0.358974359	0.354358974	0.261538462	0.257948718	0.249230769	0.155384615	0.132820513	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10	1	0.964615385	0.927179487	0.940512821	0.842051282	0.724102564	0.734871795	0.344615385	0.363076923	0.360512821	0.267692308	0.262564103	0.253846154	0.16	0.135384615	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.05	1	0.97025641	0.931282051	0.944615385	0.846153846	0.729230769	0.742051282	0.35025641	0.372307692	0.366666667	0.273846154	0.267692308	0.259487179	0.163076923	0.136410256	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.1	1	0.971794872	0.934358974	0.948717949	0.853846154	0.736410256	0.746666667	0.354871795	0.375897436	0.372307692	0.278461538	0.273846154	0.261538462	0.167179487	0.137948718	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.15	1	0.973333333	0.936923077	0.954358974	0.860512821	0.743076923	0.751794872	0.357948718	0.382564103	0.375384615	0.284102564	0.278974359	0.266666667	0.17025641	0.14	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.2	1	0.974871795	0.938461538	0.955897436	0.865641026	0.75025641	0.763076923	0.364102564	0.387179487	0.384102564	0.28974359	0.282564103	0.270769231	0.170769231	0.141538462	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.25	1	0.976410256	0.942564103	0.957948718	0.873846154	0.759487179	0.772307692	0.371794872	0.391282051	0.387692308	0.293333333	0.289230769	0.278974359	0.173846154	0.144102564	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.3	1	0.977948718	0.946666667	0.961025641	0.876923077	0.768205128	0.776923077	0.379487179	0.396410256	0.394871795	0.301025641	0.292307692	0.283076923	0.179487179	0.147179487	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.35	1	0.979487179	0.95025641	0.963076923	0.882564103	0.775384615	0.785128205	0.384615385	0.403589744	0.402051282	0.304102564	0.295897436	0.287179487	0.181538462	0.148717949	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.4	1	0.981025641	0.952820513	0.964615385	0.886666667	0.781538462	0.792820513	0.38974359	0.408717949	0.409230769	0.307179487	0.301538462	0.294358974	0.185128205	0.151282051	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.45	1	0.981025641	0.955384615	0.966666667	0.88974359	0.787692308	0.801025641	0.401025641	0.414358974	0.412307692	0.313333333	0.306153846	0.3	0.188205128	0.154358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.5	1	0.981538462	0.958461538	0.968205128	0.892307692	0.792307692	0.807692308	0.408205128	0.421538462	0.417435897	0.318461538	0.309230769	0.309230769	0.191794872	0.155897436	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.55	1	0.983076923	0.961538462	0.968717949	0.893846154	0.796410256	0.815384615	0.414871795	0.426153846	0.421538462	0.323076923	0.313846154	0.313333333	0.195384615	0.16	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.6	1	0.984102564	0.963076923	0.972307692	0.895384615	0.803076923	0.819487179	0.420512821	0.433333333	0.424102564	0.328717949	0.316410256	0.317435897	0.196923077	0.162564103	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.65	1	0.985128205	0.964615385	0.976410256	0.897948718	0.808205128	0.827692308	0.428717949	0.438974359	0.432820513	0.333333333	0.32	0.322051282	0.2	0.165128205	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.7	1	0.986153846	0.966153846	0.976923077	0.902051282	0.811282051	0.831794872	0.436410256	0.446153846	0.441025641	0.339487179	0.328717949	0.32974359	0.203076923	0.167692308	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.75	1	0.986153846	0.967179487	0.979487179	0.904615385	0.818974359	0.838461538	0.445128205	0.457948718	0.449230769	0.345128205	0.333846154	0.335384615	0.204102564	0.16974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.8	1	0.986666667	0.968205128	0.979487179	0.908717949	0.823589744	0.841025641	0.452820513	0.466153846	0.454871795	0.349230769	0.336410256	0.338461538	0.206153846	0.171794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.85	1	0.987179487	0.968205128	0.981025641	0.912307692	0.828717949	0.848205128	0.46	0.471282051	0.461025641	0.353846154	0.342051282	0.341538462	0.20974359	0.175897436	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.9	1	0.987179487	0.96974359	0.982564103	0.913333333	0.836410256	0.852307692	0.46974359	0.478974359	0.468205128	0.361025641	0.346666667	0.346666667	0.212820513	0.18	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
10.95	1	0.987179487	0.972820513	0.983076923	0.916410256	0.842051282	0.856923077	0.477435897	0.482564103	0.474871795	0.365641026	0.353333333	0.353846154	0.215384615	0.184102564	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11	1	0.987179487	0.973846154	0.983076923	0.92	0.849230769	0.862051282	0.482051282	0.49025641	0.480512821	0.36974359	0.361025641	0.357948718	0.217948718	0.186153846	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.05	1	0.987179487	0.977435897	0.984102564	0.922564103	0.852820513	0.867179487	0.490769231	0.498974359	0.486153846	0.374871795	0.366666667	0.367179487	0.225128205	0.187692308	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.1	1	0.987692308	0.979487179	0.985128205	0.927179487	0.857948718	0.86974359	0.496410256	0.508205128	0.493846154	0.381025641	0.377948718	0.374358974	0.23025641	0.18974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.15	1	0.988205128	0.981538462	0.985641026	0.929230769	0.864615385	0.872820513	0.502564103	0.513846154	0.500512821	0.387179487	0.382051282	0.377948718	0.231794872	0.193846154	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.2	1	0.988717949	0.983076923	0.986153846	0.92974359	0.870769231	0.876410256	0.510769231	0.516923077	0.506153846	0.392307692	0.388717949	0.382051282	0.235384615	0.195384615	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.25	1	0.988717949	0.984102564	0.987179487	0.931282051	0.874871795	0.882051282	0.516410256	0.521025641	0.514871795	0.397948718	0.394871795	0.385641026	0.238461538	0.196923077	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.3	1	0.989230769	0.985128205	0.988205128	0.932307692	0.88	0.886666667	0.525641026	0.52974359	0.521538462	0.405641026	0.399487179	0.390769231	0.243589744	0.198461538	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.35	1	0.99025641	0.985641026	0.98974359	0.933333333	0.884615385	0.891282051	0.532307692	0.537948718	0.528717949	0.41025641	0.405128205	0.395897436	0.246666667	0.204615385	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.4	1	0.991282051	0.986666667	0.98974359	0.936410256	0.89025641	0.897435897	0.540512821	0.540512821	0.533333333	0.415897436	0.41025641	0.404615385	0.25025641	0.207179487	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.45	1	0.991282051	0.987692308	0.990769231	0.938461538	0.894358974	0.901025641	0.546153846	0.544615385	0.544102564	0.421538462	0.414871795	0.409230769	0.253333333	0.209230769	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.5	1	0.992307692	0.989230769	0.991794872	0.942051282	0.898974359	0.904102564	0.553846154	0.548205128	0.549230769	0.427692308	0.421025641	0.414871795	0.256410256	0.211794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.55	1	0.992820513	0.99025641	0.992307692	0.945128205	0.904615385	0.909230769	0.560512821	0.555384615	0.554871795	0.434358974	0.427179487	0.420512821	0.26	0.212307692	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.6	1	0.992820513	0.990769231	0.992307692	0.947692308	0.910769231	0.913333333	0.57025641	0.563076923	0.563076923	0.441025641	0.432820513	0.433846154	0.264615385	0.214358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.65	1	0.993846154	0.990769231	0.992307692	0.949230769	0.915384615	0.916410256	0.578461538	0.570769231	0.571794872	0.449230769	0.441025641	0.439487179	0.268717949	0.217948718	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.7	1	0.994358974	0.991282051	0.993333333	0.95025641	0.917435897	0.921025641	0.585641026	0.575897436	0.580512821	0.454358974	0.448717949	0.445641026	0.26974359	0.222051282	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.75	1	0.994358974	0.991794872	0.993846154	0.951794872	0.920512821	0.924102564	0.589230769	0.582051282	0.585128205	0.46	0.455384615	0.448717949	0.274871795	0.223076923	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.8	1	0.995384615	0.991794872	0.994358974	0.952307692	0.923076923	0.926666667	0.594871795	0.589230769	0.591794872	0.466153846	0.461538462	0.453333333	0.277948718	0.228205128	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.85	1	0.995384615	0.992307692	0.994358974	0.953846154	0.926666667	0.928717949	0.604102564	0.598461538	0.603076923	0.471282051	0.467692308	0.461025641	0.280512821	0.234358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.9	1	0.995897436	0.992307692	0.994358974	0.954871795	0.928717949	0.930769231	0.610769231	0.603589744	0.608717949	0.483076923	0.475384615	0.466666667	0.286666667	0.238461538	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
11.95	1	0.995897436	0.992820513	0.994871795	0.954871795	0.932820513	0.933846154	0.615384615	0.611794872	0.614871795	0.488717949	0.478974359	0.472307692	0.291794872	0.242564103	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12	1	0.995897436	0.993333333	0.995384615	0.955897436	0.934871795	0.934358974	0.623076923	0.616923077	0.621025641	0.494871795	0.483589744	0.481025641	0.295384615	0.249230769	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.05	1	0.995897436	0.994358974	0.995384615	0.956410256	0.937435897	0.935897436	0.63025641	0.622564103	0.626153846	0.502564103	0.488717949	0.491794872	0.298461538	0.254871795	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.1	1	0.995897436	0.994871795	0.995384615	0.956923077	0.941025641	0.938974359	0.637948718	0.628205128	0.632820513	0.511282051	0.495897436	0.501025641	0.301025641	0.260512821	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.15	1	0.996923077	0.995384615	0.995384615	0.958974359	0.943589744	0.941538462	0.646666667	0.634358974	0.64	0.514358974	0.498461538	0.507692308	0.308205128	0.263076923	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.2	1	0.996923077	0.995384615	0.995897436	0.961025641	0.947179487	0.945641026	0.650769231	0.641025641	0.648205128	0.517435897	0.507179487	0.511794872	0.309230769	0.267692308	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.25	1	0.996923077	0.995897436	0.996923077	0.962564103	0.951794872	0.948717949	0.654358974	0.647692308	0.653846154	0.522564103	0.511794872	0.514358974	0.313846154	0.272820513	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.3	1	0.996923077	0.995897436	0.996923077	0.962564103	0.952820513	0.951282051	0.662564103	0.651794872	0.657435897	0.528205128	0.516923077	0.52	0.321538462	0.273333333	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.35	1	0.996923077	0.995897436	0.996923077	0.964102564	0.954358974	0.954358974	0.667692308	0.659487179	0.662564103	0.533846154	0.523589744	0.525641026	0.325641026	0.276410256	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.4	1	0.997435897	0.996410256	0.997948718	0.964615385	0.956410256	0.955897436	0.674871795	0.667692308	0.667179487	0.537435897	0.531282051	0.531282051	0.329230769	0.28	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.45	1	0.997435897	0.996410256	0.997948718	0.965128205	0.958974359	0.957948718	0.682564103	0.673846154	0.672307692	0.544615385	0.538461538	0.538974359	0.334358974	0.285128205	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.5	1	0.997435897	0.996410256	0.997948718	0.966666667	0.96	0.959487179	0.689230769	0.68	0.677435897	0.551282051	0.541538462	0.544102564	0.338974359	0.288717949	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.55	1	0.997948718	0.996923077	0.997948718	0.968717949	0.960512821	0.961538462	0.693333333	0.685128205	0.683076923	0.556410256	0.548717949	0.547179487	0.347179487	0.293846154	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.6	1	0.997948718	0.996923077	0.997948718	0.97025641	0.964102564	0.965128205	0.698461538	0.690769231	0.688717949	0.563076923	0.557435897	0.551282051	0.351794872	0.296923077	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.65	1	0.998461538	0.996923077	0.998974359	0.97025641	0.966666667	0.966153846	0.704102564	0.693333333	0.694358974	0.570769231	0.566153846	0.556923077	0.355897436	0.301025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.7	1	0.998461538	0.997435897	0.998974359	0.971794872	0.968205128	0.968717949	0.711794872	0.7	0.698974359	0.578974359	0.571282051	0.562051282	0.362564103	0.306666667	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.75	1	0.998461538	0.997435897	0.998974359	0.973846154	0.97025641	0.971282051	0.716923077	0.704102564	0.704102564	0.586153846	0.577948718	0.567692308	0.368205128	0.313333333	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.8	1	0.998461538	0.997948718	0.998974359	0.974358974	0.972307692	0.972307692	0.724102564	0.71025641	0.71025641	0.592820513	0.581538462	0.572307692	0.370769231	0.314871795	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.85	1	0.998461538	0.997948718	0.998974359	0.975384615	0.974358974	0.972820513	0.73025641	0.715384615	0.717948718	0.596923077	0.588205128	0.581538462	0.376410256	0.32	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.9	1	0.998461538	0.998461538	0.999487179	0.976410256	0.975897436	0.973846154	0.736410256	0.720512821	0.726666667	0.601025641	0.594358974	0.587692308	0.381538462	0.321538462	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
12.95	1	0.998461538	0.998461538	0.999487179	0.976410256	0.977435897	0.974871795	0.743076923	0.726666667	0.728717949	0.607692308	0.601538462	0.591794872	0.386666667	0.327179487	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13	1	0.998461538	0.998461538	0.999487179	0.977435897	0.978461538	0.974871795	0.748205128	0.731282051	0.734871795	0.612820513	0.607692308	0.598461538	0.393846154	0.330769231	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.05	1	0.998461538	0.998461538	0.999487179	0.978461538	0.978974359	0.976410256	0.751282051	0.739487179	0.738974359	0.616410256	0.612820513	0.603589744	0.401538462	0.334358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.1	1	0.998461538	0.998461538	0.999487179	0.978461538	0.978974359	0.977435897	0.757948718	0.743589744	0.744102564	0.621538462	0.616923077	0.608717949	0.406666667	0.339487179	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.15	1	0.998461538	0.998461538	0.999487179	0.978461538	0.978974359	0.978461538	0.762564103	0.745641026	0.746153846	0.625641026	0.622564103	0.612820513	0.411282051	0.345128205	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.2	1	0.998461538	0.998461538	0.999487179	0.978974359	0.978974359	0.978974359	0.765128205	0.751282051	0.753333333	0.62974359	0.625641026	0.617948718	0.418974359	0.348205128	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.25	1	0.998461538	0.998974359	0.999487179	0.978974359	0.981025641	0.979487179	0.771794872	0.755897436	0.755897436	0.633846154	0.634358974	0.624102564	0.422564103	0.350769231	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.3	1	0.998461538	0.998974359	0.999487179	0.978974359	0.981538462	0.98	0.773846154	0.759487179	0.762051282	0.639487179	0.642051282	0.629230769	0.426666667	0.354358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.35	1	0.998461538	0.998974359	0.999487179	0.979487179	0.982051282	0.981025641	0.780512821	0.766666667	0.765641026	0.646666667	0.646153846	0.633333333	0.432307692	0.356923077	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.4	1	0.998461538	0.998974359	0.999487179	0.981025641	0.983076923	0.981538462	0.785641026	0.771282051	0.772307692	0.656923077	0.65025641	0.636410256	0.437948718	0.361025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.45	1	0.998461538	0.998974359	0.999487179	0.981538462	0.983589744	0.981538462	0.791282051	0.775384615	0.777435897	0.660512821	0.654358974	0.643589744	0.438461538	0.363589744	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.5	1	0.998461538	0.998974359	0.999487179	0.982051282	0.984102564	0.982564103	0.796410256	0.778461538	0.782051282	0.664615385	0.657948718	0.650769231	0.444102564	0.366153846	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.55	1	0.998461538	0.998974359	1	0.983076923	0.985128205	0.983076923	0.799487179	0.782051282	0.79025641	0.668205128	0.663076923	0.659487179	0.448717949	0.371794872	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.6	1	0.998461538	0.998974359	1	0.983076923	0.985128205	0.984102564	0.803589744	0.788205128	0.791794872	0.673333333	0.668717949	0.664102564	0.451282051	0.374871795	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.65	1	0.998461538	0.998974359	1	0.983589744	0.985128205	0.985128205	0.807179487	0.793333333	0.796923077	0.677948718	0.672307692	0.668205128	0.457948718	0.378461538	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.7	1	0.998461538	0.998974359	1	0.983589744	0.985641026	0.986153846	0.811282051	0.797948718	0.800512821	0.682564103	0.675897436	0.674871795	0.462564103	0.382564103	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.75	1	0.998461538	0.998974359	1	0.984615385	0.986666667	0.987179487	0.816923077	0.8	0.803589744	0.689230769	0.685641026	0.678461538	0.472820513	0.386153846	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.8	1	0.998461538	0.998974359	1	0.985128205	0.988717949	0.987692308	0.821025641	0.806153846	0.806153846	0.695384615	0.68974359	0.685128205	0.476410256	0.391282051	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.85	1	0.998461538	0.998974359	1	0.985641026	0.989230769	0.988205128	0.825128205	0.811282051	0.811794872	0.700512821	0.694358974	0.690769231	0.480512821	0.393846154	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.9	1	0.998461538	0.998974359	1	0.986153846	0.989230769	0.988717949	0.830769231	0.814358974	0.815897436	0.704102564	0.697435897	0.699487179	0.489230769	0.399487179	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
13.95	1	0.998461538	0.998974359	1	0.986153846	0.98974359	0.988717949	0.836410256	0.817948718	0.823589744	0.711282051	0.701538462	0.704615385	0.495384615	0.405128205	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14	1	0.998461538	0.998974359	1	0.987179487	0.991282051	0.989230769	0.841025641	0.823076923	0.826666667	0.716923077	0.705641026	0.712307692	0.501025641	0.41025641	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.05	1	0.998461538	0.998974359	1	0.987179487	0.991794872	0.98974359	0.842051282	0.826153846	0.832307692	0.721538462	0.710769231	0.718974359	0.505641026	0.411282051	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.1	1	0.998461538	0.999487179	1	0.987179487	0.991794872	0.98974359	0.845641026	0.828205128	0.837435897	0.725128205	0.715384615	0.723076923	0.510769231	0.414358974	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.15	1	0.998461538	0.999487179	1	0.987179487	0.992307692	0.99025641	0.848717949	0.831794872	0.841025641	0.728205128	0.722564103	0.727179487	0.515897436	0.416410256	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.2	1	0.998461538	0.999487179	1	0.987179487	0.992307692	0.991282051	0.853333333	0.835897436	0.843589744	0.734871795	0.726666667	0.731794872	0.520512821	0.420512821	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.25	1	0.998461538	0.999487179	1	0.987179487	0.992820513	0.991282051	0.858461538	0.840512821	0.847179487	0.741538462	0.729230769	0.733846154	0.523589744	0.424102564	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.3	1	0.998461538	0.999487179	1	0.987692308	0.992820513	0.991282051	0.862564103	0.843076923	0.84974359	0.745128205	0.733846154	0.739487179	0.527179487	0.427692308	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.35	1	0.998461538	0.999487179	1	0.988717949	0.993333333	0.991282051	0.866666667	0.845128205	0.853846154	0.746666667	0.74	0.742051282	0.533333333	0.42974359	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.4	1	0.998461538	0.999487179	1	0.988717949	0.993333333	0.991794872	0.868717949	0.851794872	0.855384615	0.751282051	0.745128205	0.745641026	0.537435897	0.432820513	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.45	1	0.998461538	0.999487179	1	0.989230769	0.994358974	0.993333333	0.870769231	0.858461538	0.861025641	0.756923077	0.751282051	0.749230769	0.543076923	0.437948718	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.5	1	0.998461538	0.999487179	1	0.98974359	0.994358974	0.993846154	0.875897436	0.863589744	0.862051282	0.763076923	0.753846154	0.752307692	0.547692308	0.441538462	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.55	1	0.998461538	0.999487179	1	0.98974359	0.994358974	0.993846154	0.878974359	0.865641026	0.867692308	0.767692308	0.757948718	0.756923077	0.552307692	0.445128205	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.6	1	0.998461538	0.999487179	1	0.98974359	0.994871795	0.994871795	0.880512821	0.86974359	0.872307692	0.770769231	0.762051282	0.764102564	0.555897436	0.449230769	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.65	1	0.998461538	0.999487179	1	0.98974359	0.995384615	0.994871795	0.882564103	0.86974359	0.875897436	0.773846154	0.767179487	0.768205128	0.560512821	0.453846154	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.7	1	0.998461538	0.999487179	1	0.99025641	0.995384615	0.994871795	0.886666667	0.873846154	0.878461538	0.775897436	0.771282051	0.774358974	0.565641026	0.459487179	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.75	1	0.998461538	0.999487179	1	0.99025641	0.995384615	0.994871795	0.892307692	0.878974359	0.881538462	0.778461538	0.775897436	0.777435897	0.568205128	0.466153846	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.8	1	0.998461538	0.999487179	1	0.99025641	0.995384615	0.995897436	0.895384615	0.882564103	0.887692308	0.782051282	0.780512821	0.781538462	0.572820513	0.468205128	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.85	1	0.998461538	0.999487179	1	0.991282051	0.995384615	0.995897436	0.899487179	0.885641026	0.89025641	0.786666667	0.786153846	0.787692308	0.576410256	0.473846154	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.9	1	0.998461538	0.999487179	1	0.991282051	0.995897436	0.995897436	0.901025641	0.886666667	0.891794872	0.790769231	0.790769231	0.790769231	0.581025641	0.477435897	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
14.95	1	0.998461538	0.999487179	1	0.991282051	0.995897436	0.996410256	0.905128205	0.89025641	0.894871795	0.794871795	0.793846154	0.794871795	0.587179487	0.482051282	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1
15	1	0.998461538	0.999487179	1	0.991794872	0.995897436	0.996410256	0.905641026	0.891282051	0.898974359	0.799487179	0.797948718	0.8	0.58974359	0.484615385	1	0.998461538	0.999487179	1	0.998974359	0.999487179	0.997948718	0.998974359	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.999487179	1


==> Figures/Data/K6EP.txt <==
x	2	6_1	6_2	6_3	8_1	8_2	8_3	12_1	12_2	12_3	14_1	14_2	14_3	18	20	N2	N6_1	N6_2	N6_3	N8_1	N8_2	N8_3	N12_1	N12_2	N12_3	N14_1	N14_2	N14_3	N18	N20
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.05	0.101025641	0.08	0.087179487	0.077435897	0.074871795	0.06974359	0.096410256	0.095384615	0.084102564	0.078974359	0.081025641	0.098974359	0.082564103	0.084615385	0.093333333	0.17025641	0.392820513	0.408205128	0.386153846	0.478461538	0.463589744	0.49025641	0.615384615	0.59025641	0.603076923	0.657948718	0.648717949	0.665128205	0.741538462	0.782564103
0.1	0.17025641	0.150769231	0.164102564	0.156410256	0.155897436	0.148205128	0.177948718	0.176410256	0.150769231	0.152307692	0.156410256	0.165641026	0.154358974	0.163589744	0.173846154	0.314871795	0.617948718	0.641025641	0.631794872	0.690769231	0.711794872	0.716410256	0.824615385	0.813846154	0.833333333	0.871282051	0.860512821	0.867179487	0.927179487	0.944615385
0.15	0.245641026	0.219487179	0.24	0.223589744	0.213333333	0.213333333	0.237948718	0.243076923	0.20974359	0.217948718	0.219487179	0.24	0.220512821	0.223589744	0.244615385	0.435384615	0.755897436	0.762564103	0.775897436	0.798974359	0.834358974	0.827692308	0.913846154	0.91025641	0.92	0.941025641	0.940512821	0.943589744	0.974358974	0.981025641
0.2	0.314871795	0.288717949	0.312820513	0.283076923	0.275897436	0.271794872	0.297435897	0.307179487	0.264102564	0.283076923	0.287179487	0.290769231	0.279487179	0.288205128	0.304102564	0.536410256	0.841538462	0.845128205	0.867692308	0.871282051	0.904615385	0.9	0.956923077	0.954871795	0.962564103	0.971794872	0.97025641	0.981538462	0.992307692	0.992307692
0.25	0.382051282	0.343076923	0.365128205	0.338974359	0.335897436	0.32	0.34974359	0.358974359	0.315897436	0.341538462	0.339487179	0.341538462	0.334871795	0.349230769	0.345641026	0.615384615	0.893846154	0.904615385	0.923076923	0.915384615	0.947692308	0.937948718	0.974871795	0.977948718	0.983589744	0.984102564	0.984615385	0.98974359	0.996923077	0.997435897
0.3	0.435384615	0.392820513	0.408205128	0.386153846	0.395384615	0.377435897	0.397435897	0.399487179	0.361538462	0.385641026	0.384615385	0.383589744	0.385641026	0.401538462	0.395897436	0.69025641	0.926153846	0.938461538	0.954871795	0.942051282	0.966666667	0.962051282	0.98974359	0.987179487	0.988717949	0.992307692	0.991794872	0.995384615	0.998461538	0.999487179
0.35	0.493846154	0.437435897	0.447692308	0.438461538	0.431794872	0.425128205	0.438461538	0.449230769	0.407692308	0.435384615	0.426153846	0.425128205	0.438974359	0.441538462	0.441538462	0.732820513	0.952820513	0.959487179	0.973333333	0.961538462	0.978461538	0.976410256	0.992820513	0.994358974	0.992820513	0.996923077	0.995384615	0.998974359	0.998974359	0.999487179
0.4	0.536410256	0.475384615	0.485641026	0.479487179	0.478461538	0.463589744	0.49025641	0.484102564	0.447692308	0.477948718	0.468717949	0.467179487	0.481025641	0.473846154	0.478974359	0.772307692	0.966153846	0.973846154	0.982564103	0.973333333	0.989230769	0.984615385	0.996410256	0.996410256	0.995897436	0.998461538	0.997435897	0.999487179	0.999487179	0.999487179
0.45	0.575384615	0.514871795	0.524615385	0.528717949	0.512820513	0.507179487	0.523076923	0.514358974	0.491794872	0.511794872	0.507179487	0.506666667	0.519487179	0.512820513	0.516923077	0.815897436	0.976923077	0.983076923	0.98974359	0.981025641	0.993333333	0.991282051	0.997435897	0.998974359	0.997948718	0.998974359	0.998461538	1	1	0.999487179
0.5	0.615384615	0.549230769	0.567179487	0.564615385	0.537948718	0.545128205	0.555384615	0.546666667	0.523076923	0.546666667	0.541025641	0.532820513	0.563589744	0.540512821	0.554358974	0.848717949	0.984615385	0.988717949	0.992307692	0.986153846	0.996923077	0.992820513	0.998461538	0.999487179	0.998461538	0.999487179	0.999487179	1	1	0.999487179
0.55	0.655384615	0.584102564	0.608205128	0.595897436	0.561538462	0.581025641	0.588717949	0.578974359	0.555384615	0.572307692	0.570769231	0.561538462	0.588717949	0.576410256	0.584102564	0.883589744	0.988717949	0.992307692	0.994358974	0.988717949	0.997948718	0.996923077	0.998974359	1	0.999487179	1	0.999487179	1	1	1
0.6	0.69025641	0.617948718	0.641025641	0.631794872	0.59025641	0.606153846	0.611794872	0.615384615	0.59025641	0.603076923	0.598461538	0.591794872	0.616410256	0.604102564	0.612820513	0.905641026	0.992307692	0.993846154	0.995384615	0.990769231	0.998461538	0.997948718	0.998974359	1	0.999487179	1	0.999487179	1	1	1
0.65	0.712820513	0.647692308	0.670769231	0.668205128	0.622051282	0.632307692	0.637435897	0.642051282	0.627179487	0.637948718	0.63025641	0.622051282	0.642051282	0.62974359	0.643589744	0.922564103	0.994358974	0.996410256	0.996923077	0.993846154	0.999487179	0.998461538	1	1	0.999487179	1	0.999487179	1	1	1
0.7	0.732820513	0.671282051	0.695384615	0.694358974	0.651282051	0.658974359	0.664615385	0.664615385	0.658974359	0.664102564	0.657948718	0.648717949	0.665128205	0.659487179	0.67025641	0.934358974	0.995897436	0.996923077	0.997948718	0.995384615	0.999487179	0.998974359	1	1	1	1	1	1	1	1
0.75	0.752307692	0.696410256	0.712820513	0.717435897	0.670769231	0.687179487	0.691282051	0.686666667	0.681025641	0.686153846	0.678974359	0.668205128	0.685641026	0.686153846	0.693333333	0.95025641	0.996410256	0.997948718	0.998461538	0.996923077	1	0.999487179	1	1	1	1	1	1	1	1
0.8	0.772307692	0.715384615	0.732307692	0.737948718	0.690769231	0.711794872	0.716410256	0.705641026	0.706666667	0.703589744	0.694871795	0.69025641	0.704102564	0.707692308	0.714358974	0.96	0.997435897	0.997948718	0.998974359	0.997948718	1	0.999487179	1	1	1	1	1	1	1	1
0.85	0.790769231	0.737948718	0.746666667	0.757948718	0.706153846	0.727692308	0.735897436	0.720512821	0.722564103	0.72	0.717435897	0.708205128	0.726666667	0.728205128	0.740512821	0.967179487	0.998461538	0.998974359	1	0.998974359	1	1	1	1	1	1	1	1	1	1
0.9	0.815897436	0.755897436	0.762564103	0.775897436	0.723589744	0.745128205	0.75025641	0.745641026	0.735897436	0.746153846	0.72974359	0.727692308	0.742051282	0.741538462	0.757435897	0.972307692	0.998974359	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1
0.95	0.835897436	0.770769231	0.775897436	0.792307692	0.740512821	0.758974359	0.763076923	0.76	0.75025641	0.761025641	0.748717949	0.749230769	0.763076923	0.763076923	0.767692308	0.977435897	0.999487179	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1
1	0.848717949	0.787692308	0.793333333	0.805641026	0.755897436	0.775897436	0.78	0.774871795	0.768717949	0.772820513	0.763589744	0.766153846	0.776410256	0.776923077	0.782564103	0.983076923	0.999487179	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1
1.05	0.868717949	0.800512821	0.808205128	0.825641026	0.767179487	0.78974359	0.792820513	0.786153846	0.780512821	0.79025641	0.785641026	0.781538462	0.788717949	0.789230769	0.797435897	0.988717949	0.999487179	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1
1.1	0.883589744	0.816923077	0.823076923	0.841025641	0.780512821	0.804615385	0.806666667	0.799487179	0.795897436	0.804615385	0.796923077	0.797435897	0.802564103	0.804102564	0.80974359	0.990769231	0.999487179	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1
1.15	0.895384615	0.827179487	0.832307692	0.85025641	0.788717949	0.822051282	0.818974359	0.81025641	0.805641026	0.818974359	0.813846154	0.807179487	0.814871795	0.821025641	0.824102564	0.991794872	0.999487179	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1
1.2	0.905641026	0.841538462	0.845128205	0.867692308	0.798974359	0.834358974	0.827692308	0.824615385	0.813846154	0.833333333	0.829230769	0.82	0.83025641	0.830769231	0.837948718	0.992820513	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1
1.25	0.913846154	0.848717949	0.859487179	0.876410256	0.811794872	0.844615385	0.841025641	0.835384615	0.821538462	0.844615385	0.837435897	0.833333333	0.840512821	0.843589744	0.851794872	0.994358974	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.3	0.922564103	0.859487179	0.87025641	0.886666667	0.822051282	0.851794872	0.852307692	0.843076923	0.831794872	0.856410256	0.851282051	0.843589744	0.851282051	0.852820513	0.857948718	0.995384615	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.35	0.929230769	0.870769231	0.879487179	0.896410256	0.831282051	0.861025641	0.860512821	0.853333333	0.842051282	0.864615385	0.861538462	0.852820513	0.858461538	0.86	0.87025641	0.996923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.4	0.934358974	0.881025641	0.887692308	0.906666667	0.842564103	0.871794872	0.868205128	0.864615385	0.851794872	0.872820513	0.871282051	0.860512821	0.867179487	0.871794872	0.881025641	0.996923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.45	0.941538462	0.888717949	0.896923077	0.916410256	0.849230769	0.880512821	0.874871795	0.872820513	0.857948718	0.876410256	0.881538462	0.870769231	0.874871795	0.881025641	0.887179487	0.996923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.5	0.95025641	0.893846154	0.904615385	0.923076923	0.855897436	0.893333333	0.884615385	0.879487179	0.863589744	0.883589744	0.888717949	0.876923077	0.884102564	0.887179487	0.894358974	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.55	0.956923077	0.900512821	0.914358974	0.928205128	0.865128205	0.9	0.893846154	0.884102564	0.873846154	0.889230769	0.892820513	0.883076923	0.891794872	0.894358974	0.903076923	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.6	0.96	0.907692308	0.921538462	0.936410256	0.871282051	0.904615385	0.9	0.889230769	0.878974359	0.897435897	0.896923077	0.889230769	0.898974359	0.899487179	0.907179487	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.65	0.962564103	0.913846154	0.925641026	0.943589744	0.881025641	0.914871795	0.907692308	0.896923077	0.888205128	0.901538462	0.903076923	0.896410256	0.903076923	0.907692308	0.915384615	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.7	0.967179487	0.916410256	0.931282051	0.945128205	0.887179487	0.918461538	0.912820513	0.902051282	0.897948718	0.908717949	0.909230769	0.898974359	0.909230769	0.913846154	0.920512821	0.998461538	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.75	0.97025641	0.921538462	0.935384615	0.95025641	0.894871795	0.924102564	0.917435897	0.907179487	0.901538462	0.916923077	0.914871795	0.904615385	0.915384615	0.919487179	0.926666667	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.8	0.972307692	0.926153846	0.938461538	0.954871795	0.898461538	0.929230769	0.918974359	0.913846154	0.91025641	0.92	0.923076923	0.910769231	0.92	0.927179487	0.93025641	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.85	0.974358974	0.92974359	0.941538462	0.959487179	0.901538462	0.932820513	0.927179487	0.918461538	0.916410256	0.925128205	0.927692308	0.913846154	0.924615385	0.934358974	0.937435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.9	0.977435897	0.934871795	0.945128205	0.961538462	0.905128205	0.939487179	0.93025641	0.921538462	0.923589744	0.931282051	0.932307692	0.921025641	0.928717949	0.937948718	0.940512821	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
1.95	0.980512821	0.939487179	0.948717949	0.964615385	0.911282051	0.942564103	0.932820513	0.926153846	0.927692308	0.936410256	0.934871795	0.927692308	0.931794872	0.941538462	0.941538462	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2	0.983076923	0.945128205	0.953333333	0.968717949	0.915384615	0.947692308	0.937948718	0.930769231	0.934358974	0.941025641	0.936923077	0.931794872	0.934358974	0.947692308	0.944615385	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.05	0.987692308	0.950769231	0.956923077	0.970769231	0.921538462	0.950769231	0.941025641	0.936923077	0.935897436	0.945641026	0.939487179	0.937948718	0.940512821	0.951794872	0.947692308	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.1	0.988717949	0.952820513	0.959487179	0.973333333	0.925128205	0.953846154	0.944615385	0.941538462	0.937948718	0.947692308	0.941025641	0.940512821	0.943589744	0.953846154	0.951282051	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.15	0.989230769	0.954358974	0.962051282	0.975897436	0.926666667	0.955897436	0.947692308	0.944615385	0.941538462	0.951794872	0.944102564	0.943076923	0.946153846	0.956923077	0.954871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.2	0.990769231	0.956410256	0.965128205	0.977435897	0.92974359	0.959487179	0.95025641	0.946666667	0.944615385	0.953333333	0.946666667	0.944615385	0.94974359	0.96	0.956923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.25	0.991282051	0.961538462	0.966666667	0.978461538	0.932820513	0.961538462	0.954358974	0.950769231	0.949230769	0.956410256	0.947692308	0.947179487	0.952307692	0.962564103	0.958974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.3	0.991794872	0.963076923	0.971282051	0.980512821	0.934358974	0.963589744	0.956923077	0.952820513	0.950769231	0.958461538	0.950769231	0.951282051	0.954871795	0.965128205	0.961025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.35	0.992307692	0.964615385	0.973333333	0.981538462	0.938461538	0.965641026	0.958461538	0.955897436	0.953846154	0.960512821	0.952820513	0.954871795	0.956410256	0.966666667	0.962564103	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.4	0.992820513	0.966153846	0.973846154	0.982564103	0.942051282	0.966666667	0.962051282	0.956923077	0.954871795	0.962564103	0.955897436	0.956923077	0.958974359	0.968717949	0.964615385	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.45	0.993333333	0.967179487	0.976923077	0.984102564	0.944102564	0.967179487	0.964102564	0.959487179	0.955897436	0.965128205	0.957948718	0.959487179	0.961025641	0.969230769	0.967179487	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.5	0.994358974	0.967692308	0.977948718	0.984102564	0.947179487	0.97025641	0.965128205	0.960512821	0.957435897	0.968205128	0.958974359	0.963076923	0.963589744	0.96974359	0.967692308	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.55	0.994871795	0.970769231	0.979487179	0.985641026	0.951282051	0.970769231	0.967179487	0.962051282	0.959487179	0.972307692	0.96	0.963589744	0.96974359	0.97025641	0.969230769	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.6	0.995384615	0.972820513	0.980512821	0.986666667	0.953333333	0.972307692	0.968717949	0.964615385	0.961538462	0.973846154	0.961025641	0.965128205	0.972307692	0.970769231	0.97025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.65	0.996410256	0.974358974	0.983076923	0.987692308	0.954358974	0.974871795	0.971282051	0.965641026	0.965128205	0.973846154	0.964102564	0.966666667	0.974358974	0.972820513	0.973333333	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.7	0.996923077	0.976923077	0.983076923	0.98974359	0.955897436	0.975897436	0.973333333	0.966153846	0.966153846	0.974871795	0.967179487	0.966666667	0.976923077	0.974358974	0.974871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.75	0.996923077	0.978974359	0.984102564	0.990769231	0.959487179	0.977435897	0.974871795	0.968717949	0.968205128	0.976410256	0.97025641	0.967692308	0.977948718	0.975897436	0.976410256	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.8	0.996923077	0.981538462	0.985128205	0.990769231	0.961538462	0.978461538	0.976410256	0.97025641	0.96974359	0.977948718	0.971794872	0.97025641	0.981538462	0.976923077	0.978461538	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.85	0.996923077	0.982051282	0.986153846	0.990769231	0.963076923	0.981025641	0.976923077	0.972307692	0.972820513	0.979487179	0.972307692	0.972307692	0.982051282	0.977435897	0.979487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.9	0.996923077	0.983076923	0.987179487	0.991282051	0.964102564	0.981538462	0.977435897	0.973333333	0.974358974	0.980512821	0.972307692	0.973333333	0.982564103	0.979487179	0.98	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.95	0.997435897	0.983589744	0.988205128	0.991794872	0.964615385	0.983076923	0.977948718	0.974871795	0.975897436	0.982564103	0.974871795	0.973846154	0.982564103	0.980512821	0.981025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3	0.997435897	0.984615385	0.988717949	0.992307692	0.966153846	0.983076923	0.978461538	0.974871795	0.977948718	0.983589744	0.975897436	0.973846154	0.983076923	0.982051282	0.981025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.05	0.997948718	0.986153846	0.989230769	0.992307692	0.967692308	0.983589744	0.981538462	0.976410256	0.978974359	0.984102564	0.976923077	0.977435897	0.984102564	0.983076923	0.982564103	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.1	0.997948718	0.986153846	0.99025641	0.992307692	0.97025641	0.985641026	0.984615385	0.977948718	0.981025641	0.984102564	0.977948718	0.978461538	0.985128205	0.984102564	0.983076923	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.15	0.997948718	0.986666667	0.99025641	0.993333333	0.972307692	0.987692308	0.984615385	0.98	0.982564103	0.984615385	0.978974359	0.978461538	0.985641026	0.985128205	0.983589744	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.2	0.997948718	0.988205128	0.990769231	0.994358974	0.973333333	0.989230769	0.984615385	0.982051282	0.982564103	0.985128205	0.98	0.979487179	0.986666667	0.987692308	0.983589744	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.25	0.997948718	0.988205128	0.991282051	0.994358974	0.974358974	0.989230769	0.986666667	0.983076923	0.982564103	0.985128205	0.981538462	0.979487179	0.987179487	0.987692308	0.984102564	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.3	0.997948718	0.988717949	0.992307692	0.994358974	0.974358974	0.989230769	0.987692308	0.983589744	0.984102564	0.986666667	0.982051282	0.98	0.987692308	0.988205128	0.985128205	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.35	0.998461538	0.988717949	0.992820513	0.994358974	0.975384615	0.98974359	0.988717949	0.984102564	0.984615385	0.986666667	0.982564103	0.980512821	0.988205128	0.988717949	0.987179487	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.4	0.998461538	0.989230769	0.993333333	0.994871795	0.977948718	0.98974359	0.988717949	0.985641026	0.985128205	0.987692308	0.983076923	0.982051282	0.989230769	0.989230769	0.987179487	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.45	0.998461538	0.990769231	0.993333333	0.994871795	0.978461538	0.990769231	0.989230769	0.986666667	0.985128205	0.987692308	0.984102564	0.982564103	0.989230769	0.99025641	0.987179487	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.5	0.999487179	0.991794872	0.993333333	0.994871795	0.980512821	0.992307692	0.99025641	0.987692308	0.985641026	0.988205128	0.984102564	0.984615385	0.98974359	0.990769231	0.987692308	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.55	0.999487179	0.992307692	0.993846154	0.995384615	0.980512821	0.992820513	0.990769231	0.988717949	0.986153846	0.988205128	0.984615385	0.986666667	0.99025641	0.991794872	0.988717949	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.6	0.999487179	0.992307692	0.993846154	0.995384615	0.981025641	0.993333333	0.991282051	0.98974359	0.987179487	0.988717949	0.986666667	0.987692308	0.990769231	0.992307692	0.988717949	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.65	0.999487179	0.992820513	0.993846154	0.995897436	0.981538462	0.994871795	0.991282051	0.98974359	0.987692308	0.988717949	0.986666667	0.988717949	0.991282051	0.993333333	0.989230769	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.7	1	0.993333333	0.994871795	0.996923077	0.981538462	0.995384615	0.991282051	0.990769231	0.988717949	0.989230769	0.986666667	0.989230769	0.992307692	0.993333333	0.99025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.75	1	0.993333333	0.994871795	0.996923077	0.982564103	0.995384615	0.992307692	0.991282051	0.98974359	0.99025641	0.987692308	0.98974359	0.992820513	0.993333333	0.990769231	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.8	1	0.993333333	0.995384615	0.996923077	0.983076923	0.995384615	0.992820513	0.991282051	0.990769231	0.99025641	0.987692308	0.99025641	0.993846154	0.993846154	0.991282051	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.85	1	0.993846154	0.996410256	0.996923077	0.984615385	0.995384615	0.992820513	0.991282051	0.990769231	0.99025641	0.988717949	0.99025641	0.994871795	0.994358974	0.991282051	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.9	1	0.994358974	0.996410256	0.996923077	0.984615385	0.995897436	0.992820513	0.991794872	0.991794872	0.991282051	0.988717949	0.99025641	0.995384615	0.994358974	0.992307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.95	1	0.994871795	0.996410256	0.997435897	0.986153846	0.996923077	0.992820513	0.992307692	0.991794872	0.991282051	0.989230769	0.99025641	0.995384615	0.994358974	0.992307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4	1	0.994871795	0.996410256	0.997435897	0.986153846	0.996923077	0.992820513	0.992307692	0.991794872	0.991282051	0.99025641	0.99025641	0.995384615	0.994871795	0.992307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.05	1	0.994871795	0.996410256	0.997435897	0.986666667	0.996923077	0.993846154	0.992820513	0.992820513	0.991282051	0.991282051	0.990769231	0.995384615	0.994871795	0.992307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.1	1	0.995384615	0.996923077	0.997435897	0.987179487	0.997435897	0.994358974	0.992820513	0.993333333	0.991282051	0.991794872	0.990769231	0.995384615	0.994871795	0.992307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.15	1	0.995384615	0.996923077	0.997948718	0.987179487	0.997435897	0.994871795	0.992820513	0.993846154	0.992307692	0.992307692	0.990769231	0.995384615	0.994871795	0.992820513	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.2	1	0.995897436	0.996923077	0.997948718	0.987179487	0.997435897	0.994871795	0.992820513	0.994358974	0.992820513	0.992307692	0.991794872	0.995384615	0.995384615	0.992820513	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.25	1	0.995897436	0.996923077	0.997948718	0.987179487	0.997435897	0.995384615	0.992820513	0.994358974	0.992820513	0.992820513	0.992307692	0.996923077	0.995897436	0.993846154	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.3	1	0.995897436	0.996923077	0.997948718	0.987692308	0.997435897	0.995384615	0.992820513	0.994871795	0.992820513	0.992820513	0.992307692	0.997435897	0.995897436	0.994358974	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.35	1	0.996410256	0.997435897	0.997948718	0.988717949	0.997948718	0.995897436	0.993333333	0.995384615	0.992820513	0.993333333	0.992307692	0.997948718	0.996410256	0.994358974	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.4	1	0.996410256	0.997435897	0.998461538	0.988717949	0.997948718	0.996923077	0.994358974	0.995384615	0.993333333	0.993333333	0.993333333	0.997948718	0.996923077	0.994358974	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.45	1	0.996410256	0.997435897	0.998461538	0.98974359	0.997948718	0.996923077	0.994871795	0.995384615	0.993846154	0.993846154	0.993333333	0.997948718	0.996923077	0.994871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.5	1	0.996410256	0.997948718	0.998461538	0.98974359	0.997948718	0.997435897	0.994871795	0.995384615	0.993846154	0.993846154	0.993846154	0.997948718	0.996923077	0.994871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.55	1	0.996410256	0.997948718	0.998461538	0.98974359	0.997948718	0.997435897	0.994871795	0.995384615	0.993846154	0.994871795	0.993846154	0.997948718	0.997435897	0.994871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.6	1	0.997435897	0.997948718	0.998461538	0.98974359	0.997948718	0.997435897	0.995897436	0.995384615	0.994871795	0.995384615	0.993846154	0.998974359	0.997435897	0.995897436	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.65	1	0.997435897	0.997948718	0.998461538	0.99025641	0.998461538	0.997435897	0.995897436	0.995897436	0.994871795	0.995384615	0.993846154	0.998974359	0.997435897	0.995897436	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.7	1	0.997435897	0.997948718	0.998974359	0.99025641	0.998461538	0.997435897	0.996410256	0.995897436	0.994871795	0.995384615	0.994871795	0.998974359	0.997435897	0.995897436	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.75	1	0.997435897	0.997948718	0.998974359	0.99025641	0.998461538	0.997435897	0.996410256	0.995897436	0.994871795	0.996923077	0.995384615	0.998974359	0.997435897	0.996410256	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.8	1	0.997435897	0.997948718	0.998974359	0.990769231	0.998461538	0.997948718	0.996410256	0.996410256	0.995897436	0.996923077	0.995384615	0.998974359	0.997435897	0.996923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.85	1	0.997948718	0.997948718	0.999487179	0.991282051	0.998461538	0.997948718	0.996410256	0.996410256	0.995897436	0.996923077	0.995384615	0.998974359	0.997948718	0.996923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.9	1	0.997948718	0.997948718	0.999487179	0.991282051	0.998974359	0.997948718	0.996410256	0.996410256	0.995897436	0.996923077	0.995384615	0.998974359	0.997948718	0.996923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.95	1	0.998461538	0.998974359	1	0.992307692	0.998974359	0.997948718	0.996923077	0.996410256	0.996410256	0.996923077	0.995384615	0.998974359	0.998461538	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5	1	0.998461538	0.998974359	1	0.993333333	0.998974359	0.997948718	0.996923077	0.996410256	0.996923077	0.996923077	0.995897436	0.998974359	0.998461538	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.05	1	0.998461538	0.998974359	1	0.993846154	0.998974359	0.997948718	0.996923077	0.996923077	0.996923077	0.996923077	0.995897436	0.998974359	0.998461538	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.1	1	0.998461538	0.998974359	1	0.993846154	0.999487179	0.998461538	0.996923077	0.997435897	0.997435897	0.996923077	0.995897436	0.998974359	0.998461538	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.15	1	0.998461538	0.998974359	1	0.993846154	0.999487179	0.998461538	0.997435897	0.997948718	0.997435897	0.996923077	0.996410256	0.998974359	0.998461538	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.2	1	0.998461538	0.998974359	1	0.993846154	0.999487179	0.998461538	0.997435897	0.998461538	0.997435897	0.997948718	0.996410256	0.998974359	0.998461538	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.25	1	0.998974359	0.998974359	1	0.994358974	0.999487179	0.998461538	0.997435897	0.998461538	0.997435897	0.997948718	0.996410256	0.998974359	0.998461538	0.998461538	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.3	1	0.998974359	0.998974359	1	0.994358974	0.999487179	0.998461538	0.997435897	0.998974359	0.997435897	0.997948718	0.996923077	0.998974359	0.998461538	0.998461538	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.35	1	0.998974359	0.998974359	1	0.994871795	0.999487179	0.998974359	0.997435897	0.998974359	0.997948718	0.997948718	0.997435897	0.999487179	0.998461538	0.998461538	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.4	1	0.998974359	0.998974359	1	0.995384615	0.999487179	0.998974359	0.997435897	0.998974359	0.997948718	0.997948718	0.997435897	0.999487179	0.998461538	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.45	1	0.999487179	0.998974359	1	0.995384615	0.999487179	0.998974359	0.997435897	0.998974359	0.997948718	0.997948718	0.997435897	0.999487179	0.998461538	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.5	1	0.999487179	0.998974359	1	0.995384615	0.999487179	0.998974359	0.997435897	0.999487179	0.998461538	0.997948718	0.997435897	0.999487179	0.998461538	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.55	1	0.999487179	0.998974359	1	0.995384615	0.999487179	0.998974359	0.997435897	0.999487179	0.998461538	0.998461538	0.997435897	0.999487179	0.998461538	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.6	1	0.999487179	0.998974359	1	0.995384615	0.999487179	0.998974359	0.997948718	0.999487179	0.998461538	0.998461538	0.997435897	0.999487179	0.998461538	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.65	1	0.999487179	0.998974359	1	0.995384615	0.999487179	0.998974359	0.997948718	0.999487179	0.998461538	0.998461538	0.998461538	0.999487179	0.998461538	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.7	1	0.999487179	0.998974359	1	0.995897436	0.999487179	0.999487179	0.997948718	0.999487179	0.998461538	0.998461538	0.998461538	0.999487179	0.998974359	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.75	1	0.999487179	0.998974359	1	0.995897436	0.999487179	0.999487179	0.998461538	0.999487179	0.998461538	0.998461538	0.998461538	0.999487179	0.998974359	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.8	1	0.999487179	0.998974359	1	0.995897436	0.999487179	0.999487179	0.998461538	0.999487179	0.998461538	0.998461538	0.998461538	0.999487179	0.998974359	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.85	1	0.999487179	0.998974359	1	0.995897436	0.999487179	0.999487179	0.998461538	0.999487179	0.998461538	0.998461538	0.998461538	0.999487179	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.9	1	0.999487179	0.998974359	1	0.996923077	1	0.999487179	0.998461538	0.999487179	0.998461538	0.998974359	0.998461538	0.999487179	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.95	1	0.999487179	0.998974359	1	0.996923077	1	0.999487179	0.998461538	0.999487179	0.998461538	0.998974359	0.998461538	0.999487179	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6	1	0.999487179	0.998974359	1	0.996923077	1	0.999487179	0.998461538	0.999487179	0.998461538	0.998974359	0.998461538	0.999487179	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.05	1	0.999487179	0.998974359	1	0.996923077	1	0.999487179	0.998461538	0.999487179	0.998461538	0.998974359	0.998461538	0.999487179	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.1	1	0.999487179	0.998974359	1	0.996923077	1	0.999487179	0.998461538	0.999487179	0.998461538	0.998974359	0.998461538	0.999487179	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.15	1	0.999487179	0.998974359	1	0.996923077	1	0.999487179	0.998461538	0.999487179	0.998974359	0.998974359	0.998461538	0.999487179	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.2	1	0.999487179	0.998974359	1	0.997435897	1	0.999487179	0.998461538	0.999487179	0.998974359	0.998974359	0.998461538	0.999487179	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.25	1	0.999487179	0.998974359	1	0.997435897	1	0.999487179	0.998461538	0.999487179	0.998974359	0.998974359	0.998461538	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.3	1	0.999487179	0.998974359	1	0.997948718	1	0.999487179	0.998461538	0.999487179	0.998974359	0.998974359	0.998461538	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.35	1	0.999487179	0.998974359	1	0.997948718	1	0.999487179	0.998461538	0.999487179	0.998974359	0.998974359	0.998461538	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.4	1	0.999487179	0.998974359	1	0.997948718	1	0.999487179	0.998461538	0.999487179	0.998974359	0.999487179	0.998461538	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.45	1	0.999487179	0.998974359	1	0.997948718	1	1	0.998461538	1	0.998974359	0.999487179	0.998461538	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.5	1	0.999487179	0.998974359	1	0.998461538	1	1	0.998461538	1	0.998974359	0.999487179	0.998461538	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.55	1	0.999487179	0.998974359	1	0.998461538	1	1	0.998461538	1	0.998974359	0.999487179	0.998461538	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.6	1	0.999487179	0.998974359	1	0.998461538	1	1	0.998974359	1	0.999487179	0.999487179	0.998461538	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.65	1	0.999487179	0.998974359	1	0.998974359	1	1	0.998974359	1	0.999487179	0.999487179	0.998461538	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.7	1	0.999487179	0.998974359	1	0.998974359	1	1	0.998974359	1	0.999487179	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.75	1	0.999487179	0.998974359	1	0.998974359	1	1	0.998974359	1	0.999487179	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.8	1	0.999487179	0.998974359	1	0.998974359	1	1	0.998974359	1	0.999487179	0.999487179	0.998974359	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.85	1	0.999487179	0.998974359	1	0.999487179	1	1	0.998974359	1	0.999487179	0.999487179	0.998974359	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.9	1	0.999487179	0.998974359	1	0.999487179	1	1	0.998974359	1	0.999487179	0.999487179	0.998974359	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.95	1	0.999487179	0.998974359	1	0.999487179	1	1	0.998974359	1	0.999487179	0.999487179	0.998974359	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7	1	0.999487179	0.999487179	1	0.999487179	1	1	0.998974359	1	0.999487179	0.999487179	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.05	1	0.999487179	0.999487179	1	0.999487179	1	1	0.998974359	1	0.999487179	0.999487179	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.1	1	0.999487179	1	1	1	1	1	0.998974359	1	0.999487179	0.999487179	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.15	1	0.999487179	1	1	1	1	1	0.998974359	1	0.999487179	0.999487179	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.2	1	0.999487179	1	1	1	1	1	0.998974359	1	0.999487179	0.999487179	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.25	1	0.999487179	1	1	1	1	1	0.999487179	1	0.999487179	0.999487179	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.3	1	0.999487179	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.35	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.4	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.45	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.5	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.55	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.6	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.65	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.7	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.75	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.8	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.85	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.9	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.95	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.05	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.1	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.15	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.2	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.25	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.3	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.35	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.4	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.45	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.5	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.55	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.6	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.65	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.7	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.75	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.8	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.85	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.9	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.95	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.05	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.1	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.15	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.2	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.25	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.3	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.35	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.4	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.45	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.5	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.55	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.6	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.65	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.7	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.75	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.85	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.95	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.05	1	1	1	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.15	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.2	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.25	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.3	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.35	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.45	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.55	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.6	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.65	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.7	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.75	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.85	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.95	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.05	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.15	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.2	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.25	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.3	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.35	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.45	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.55	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.6	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.65	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.7	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.75	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.85	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.95	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.05	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.15	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.2	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.25	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.3	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.35	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.45	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.55	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.6	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.65	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.7	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.75	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.85	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.95	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.05	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.15	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.2	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.25	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.3	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.35	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.45	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.55	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.6	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.65	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.7	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.75	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.85	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.95	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.05	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.15	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.2	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.25	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.3	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.35	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.45	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.55	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.6	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.65	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.7	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.75	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.85	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.95	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
15	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> Figures/Data/K6PL.txt <==
x	2	6_1	6_2	6_3	8_1	8_2	8_3	12_1	12_2	12_3	14_1	14_2	14_3	18	20	N2	N6_1	N6_2	N6_3	N8_1	N8_2	N8_3	N12_1	N12_2	N12_3	N14_1	N14_2	N14_3	N18	N20
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.05	0.027179487	0.014871795	0.011282051	0.012307692	0.012820513	0.007179487	0.012307692	0.015897436	0.011794872	0.008717949	0.011794872	0.010769231	0.014358974	0.011282051	0.014358974	0.061538462	0.088717949	0.077948718	0.065128205	0.123076923	0.091282051	0.112820513	0.180512821	0.156923077	0.152820513	0.194358974	0.202564103	0.199487179	0.274358974	0.303076923
0.1	0.061538462	0.029230769	0.022564103	0.021538462	0.023076923	0.021538462	0.022051282	0.028717949	0.023589744	0.022564103	0.024102564	0.025641026	0.025641026	0.023076923	0.023589744	0.115384615	0.194358974	0.175384615	0.155897436	0.27025641	0.210769231	0.244102564	0.373333333	0.335384615	0.348717949	0.417435897	0.405641026	0.414358974	0.527692308	0.567692308
0.15	0.092820513	0.044615385	0.035897436	0.035384615	0.040512821	0.030769231	0.034358974	0.042051282	0.034871795	0.037435897	0.033846154	0.042564103	0.033846154	0.037435897	0.039487179	0.173846154	0.30974359	0.269230769	0.245128205	0.425128205	0.34	0.358974359	0.52974359	0.496923077	0.505128205	0.592307692	0.583589744	0.599487179	0.706153846	0.763076923
0.2	0.115384615	0.057435897	0.04974359	0.047179487	0.057435897	0.044615385	0.05025641	0.057948718	0.047692308	0.046153846	0.047179487	0.059487179	0.046666667	0.051794872	0.052820513	0.238461538	0.406666667	0.358461538	0.334871795	0.540512821	0.463076923	0.474358974	0.661538462	0.644102564	0.646153846	0.715897436	0.705128205	0.728205128	0.832820513	0.876410256
0.25	0.143076923	0.071282051	0.063076923	0.058461538	0.070769231	0.054358974	0.063589744	0.073333333	0.060512821	0.061538462	0.062564103	0.074358974	0.062564103	0.066153846	0.067692308	0.291282051	0.497435897	0.449230769	0.435897436	0.626666667	0.565128205	0.574358974	0.758974359	0.745641026	0.754358974	0.812820513	0.799487179	0.813846154	0.907179487	0.936410256
0.3	0.173846154	0.088717949	0.077948718	0.065128205	0.088717949	0.064102564	0.078974359	0.085641026	0.074871795	0.075897436	0.075384615	0.09025641	0.071794872	0.081538462	0.084102564	0.350769231	0.580512821	0.526666667	0.525128205	0.710769231	0.644102564	0.663076923	0.822051282	0.814358974	0.826666667	0.879487179	0.872820513	0.88	0.951282051	0.966666667
0.35	0.204615385	0.102564103	0.090769231	0.074358974	0.106666667	0.077435897	0.093846154	0.102051282	0.091794872	0.088205128	0.088717949	0.106153846	0.085641026	0.093846154	0.097948718	0.415384615	0.658974359	0.596923077	0.597948718	0.771282051	0.72	0.731282051	0.878974359	0.87025641	0.881538462	0.923076923	0.918461538	0.923076923	0.973333333	0.981538462
0.4	0.238461538	0.121538462	0.108205128	0.090769231	0.123076923	0.091282051	0.112820513	0.120512821	0.103589744	0.106666667	0.101538462	0.120512821	0.101538462	0.109230769	0.114871795	0.466666667	0.722051282	0.663589744	0.678974359	0.818974359	0.781538462	0.783589744	0.916410256	0.906153846	0.918461538	0.950769231	0.94974359	0.952307692	0.983076923	0.991794872
0.45	0.268205128	0.135897436	0.123589744	0.109230769	0.137948718	0.104615385	0.128205128	0.135384615	0.118974359	0.123076923	0.119487179	0.134358974	0.116410256	0.123589744	0.136410256	0.513846154	0.774871795	0.726666667	0.731794872	0.858974359	0.833846154	0.835384615	0.943076923	0.934871795	0.945128205	0.964615385	0.961538462	0.970769231	0.98974359	0.997435897
0.5	0.291282051	0.15025641	0.138974359	0.126666667	0.156410256	0.121025641	0.14974359	0.150769231	0.133333333	0.127692308	0.13025641	0.145641026	0.133846154	0.137948718	0.149230769	0.559487179	0.824102564	0.782051282	0.787692308	0.888205128	0.873333333	0.86974359	0.961025641	0.961025641	0.963076923	0.976923077	0.975384615	0.982564103	0.994871795	0.998974359
0.55	0.320512821	0.176410256	0.157435897	0.144102564	0.178974359	0.135897436	0.16974359	0.169230769	0.144615385	0.139487179	0.145128205	0.156923077	0.152820513	0.157435897	0.164102564	0.611282051	0.855384615	0.818461538	0.831282051	0.914358974	0.904615385	0.894358974	0.971794872	0.975384615	0.977435897	0.984615385	0.981538462	0.988717949	0.996923077	0.999487179
0.6	0.350769231	0.194358974	0.175384615	0.155897436	0.198461538	0.150769231	0.185128205	0.180512821	0.156923077	0.152820513	0.168717949	0.173846154	0.165641026	0.178461538	0.177948718	0.646153846	0.881025641	0.851794872	0.864102564	0.934358974	0.928717949	0.922051282	0.983589744	0.980512821	0.983589744	0.990769231	0.991282051	0.994358974	0.998461538	0.999487179
0.65	0.383076923	0.213333333	0.189230769	0.172820513	0.216410256	0.162564103	0.2	0.193846154	0.169230769	0.167179487	0.183589744	0.19025641	0.181538462	0.193846154	0.195897436	0.681025641	0.907179487	0.878974359	0.895897436	0.952820513	0.946153846	0.949230769	0.988717949	0.987179487	0.988717949	0.993333333	0.995897436	0.996923077	0.998974359	0.999487179
0.7	0.415384615	0.232307692	0.206666667	0.184615385	0.235384615	0.175897436	0.217948718	0.211282051	0.181538462	0.183589744	0.194358974	0.202564103	0.199487179	0.208205128	0.21025641	0.713333333	0.922564103	0.907692308	0.923589744	0.961538462	0.958461538	0.96	0.991282051	0.990769231	0.990769231	0.996923077	0.997948718	0.998461538	0.998974359	0.999487179
0.75	0.441538462	0.252820513	0.225128205	0.200512821	0.247692308	0.195384615	0.230769231	0.229230769	0.192307692	0.2	0.206666667	0.221538462	0.214871795	0.224102564	0.224615385	0.742564103	0.938461538	0.92974359	0.939487179	0.969230769	0.971282051	0.969230769	0.994871795	0.992820513	0.993333333	0.997435897	0.997948718	0.999487179	0.998974359	0.999487179
0.8	0.466666667	0.270769231	0.241538462	0.212820513	0.27025641	0.210769231	0.244102564	0.244615385	0.206666667	0.220512821	0.222051282	0.238974359	0.229230769	0.241538462	0.239487179	0.768205128	0.946153846	0.947179487	0.954358974	0.974358974	0.979487179	0.975897436	0.997435897	0.994871795	0.993846154	0.998974359	0.998974359	0.999487179	0.998974359	0.999487179
0.85	0.488205128	0.287179487	0.256923077	0.226666667	0.293333333	0.224102564	0.26	0.261025641	0.222051282	0.235897436	0.244615385	0.25025641	0.243589744	0.255897436	0.255897436	0.78974359	0.957435897	0.961538462	0.965128205	0.977948718	0.984615385	0.982564103	0.997435897	0.996923077	0.996410256	0.999487179	0.998974359	1	0.999487179	1
0.9	0.513846154	0.30974359	0.269230769	0.245128205	0.313846154	0.239487179	0.273333333	0.276923077	0.235897436	0.249230769	0.264102564	0.266666667	0.26	0.274358974	0.273846154	0.814871795	0.968717949	0.97025641	0.96974359	0.983076923	0.985641026	0.986153846	0.998974359	0.998461538	0.996410256	1	0.998974359	1	0.999487179	1
0.95	0.542051282	0.328205128	0.285128205	0.258974359	0.333333333	0.252820513	0.288717949	0.292820513	0.251282051	0.267179487	0.277435897	0.279487179	0.275384615	0.284102564	0.28974359	0.845641026	0.975384615	0.973846154	0.974871795	0.986153846	0.990769231	0.992307692	0.999487179	0.999487179	0.998461538	1	0.999487179	1	0.999487179	1
1	0.559487179	0.343076923	0.305128205	0.273846154	0.350769231	0.268205128	0.304615385	0.309230769	0.26974359	0.285641026	0.290769231	0.299487179	0.293846154	0.298974359	0.303076923	0.867179487	0.978461538	0.98	0.981538462	0.99025641	0.993333333	0.992820513	0.999487179	1	0.998974359	1	0.999487179	1	1	1
1.05	0.583589744	0.358974359	0.312307692	0.284102564	0.370769231	0.285641026	0.318974359	0.326153846	0.285128205	0.3	0.310769231	0.314871795	0.305128205	0.316923077	0.317435897	0.885128205	0.983589744	0.983589744	0.984615385	0.991282051	0.995897436	0.995384615	0.999487179	1	0.999487179	1	0.999487179	1	1	1
1.1	0.611282051	0.371282051	0.330769231	0.302564103	0.385641026	0.304615385	0.332307692	0.346666667	0.301025641	0.317435897	0.325128205	0.324615385	0.324102564	0.335384615	0.331794872	0.905128205	0.985128205	0.988717949	0.989230769	0.991794872	0.996923077	0.996923077	0.999487179	1	0.999487179	1	0.999487179	1	1	1
1.15	0.632820513	0.388717949	0.342564103	0.319487179	0.405128205	0.322051282	0.345128205	0.360512821	0.318461538	0.335384615	0.341538462	0.338461538	0.338461538	0.353333333	0.345128205	0.919487179	0.98974359	0.99025641	0.991282051	0.992307692	0.997948718	0.997948718	0.999487179	1	1	1	0.999487179	1	1	1
1.2	0.646153846	0.406666667	0.358461538	0.334871795	0.425128205	0.34	0.358974359	0.373333333	0.335384615	0.348717949	0.355384615	0.352307692	0.354871795	0.369230769	0.361025641	0.92974359	0.990769231	0.993333333	0.992307692	0.993846154	0.998974359	0.997948718	1	1	1	1	0.999487179	1	1	1
1.25	0.663076923	0.420512821	0.372820513	0.345128205	0.438461538	0.353846154	0.37025641	0.388717949	0.350769231	0.362051282	0.368717949	0.366153846	0.368717949	0.382564103	0.373846154	0.942051282	0.993846154	0.994871795	0.992307692	0.995384615	0.998974359	0.997948718	1	1	1	1	0.999487179	1	1	1
1.3	0.681025641	0.433333333	0.388205128	0.363589744	0.454871795	0.372307692	0.382051282	0.400512821	0.365641026	0.374871795	0.390769231	0.380512821	0.385641026	0.393846154	0.387179487	0.94974359	0.994871795	0.995897436	0.994871795	0.996923077	0.999487179	0.998461538	1	1	1	1	1	1	1	1
1.35	0.696923077	0.447179487	0.406153846	0.385128205	0.475384615	0.385641026	0.396410256	0.40974359	0.377435897	0.391282051	0.404615385	0.390769231	0.401538462	0.411282051	0.405641026	0.957948718	0.995384615	0.995897436	0.997948718	0.997948718	1	0.998974359	1	1	1	1	1	1	1	1
1.4	0.713333333	0.465641026	0.419487179	0.404615385	0.49025641	0.402564103	0.414358974	0.420512821	0.390769231	0.403076923	0.417435897	0.405641026	0.414358974	0.422051282	0.422051282	0.967692308	0.996410256	0.996923077	0.998461538	0.998461538	1	0.999487179	1	1	1	1	1	1	1	1
1.45	0.728717949	0.482051282	0.433333333	0.418461538	0.501538462	0.415897436	0.434358974	0.432820513	0.401025641	0.413846154	0.429230769	0.416923077	0.427179487	0.437435897	0.439487179	0.971794872	0.996410256	0.997435897	0.998461538	0.998461538	1	0.999487179	1	1	1	1	1	1	1	1
1.5	0.742564103	0.497435897	0.449230769	0.435897436	0.513333333	0.431794872	0.446666667	0.445128205	0.415897436	0.424615385	0.44	0.427692308	0.441025641	0.450769231	0.449230769	0.975897436	0.996923077	0.998461538	0.998461538	0.998461538	1	1	1	1	1	1	1	1	1	1
1.55	0.755897436	0.510769231	0.466153846	0.457435897	0.525128205	0.447692308	0.461025641	0.456410256	0.42974359	0.443076923	0.455384615	0.443076923	0.453333333	0.465128205	0.465128205	0.978974359	0.997948718	0.998461538	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1
1.6	0.768205128	0.525641026	0.48	0.472307692	0.540512821	0.463076923	0.474358974	0.47025641	0.443589744	0.456410256	0.465641026	0.458974359	0.47025641	0.476923077	0.477435897	0.983076923	0.998461538	0.998461538	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1
1.65	0.778974359	0.542051282	0.491794872	0.48974359	0.548717949	0.478974359	0.486666667	0.49025641	0.457948718	0.472820513	0.480512821	0.472820513	0.484615385	0.488205128	0.486153846	0.984615385	0.998974359	0.998461538	0.998461538	1	1	1	1	1	1	1	1	1	1	1
1.7	0.78974359	0.554871795	0.504615385	0.502564103	0.560512821	0.488717949	0.495384615	0.502051282	0.469230769	0.484102564	0.495897436	0.488205128	0.501025641	0.501538462	0.5	0.988717949	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1
1.75	0.801538462	0.567179487	0.514871795	0.513846154	0.573333333	0.501538462	0.508205128	0.516923077	0.483589744	0.495384615	0.511282051	0.501538462	0.516410256	0.513846154	0.51025641	0.990769231	0.999487179	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1
1.8	0.814871795	0.580512821	0.526666667	0.525128205	0.583076923	0.514358974	0.522051282	0.52974359	0.496923077	0.505128205	0.529230769	0.514871795	0.530769231	0.527692308	0.518974359	0.992307692	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1
1.85	0.832820513	0.595384615	0.544102564	0.538461538	0.592820513	0.525641026	0.538974359	0.540512821	0.509230769	0.521538462	0.537435897	0.529230769	0.542564103	0.538974359	0.532820513	0.992307692	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1
1.9	0.845641026	0.606666667	0.558974359	0.549230769	0.605641026	0.539487179	0.551282051	0.553333333	0.523076923	0.533333333	0.549230769	0.542051282	0.556410256	0.547179487	0.544102564	0.993333333	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1
1.95	0.854358974	0.620512821	0.567692308	0.562051282	0.618461538	0.552820513	0.564102564	0.566153846	0.534871795	0.542051282	0.561025641	0.55025641	0.568717949	0.561538462	0.557948718	0.993846154	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1
2	0.867179487	0.636923077	0.575384615	0.573333333	0.626666667	0.565128205	0.574358974	0.58	0.546666667	0.554358974	0.571282051	0.561025641	0.577948718	0.575384615	0.567692308	0.994358974	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1
2.05	0.876410256	0.651794872	0.583589744	0.587179487	0.636410256	0.576923077	0.584102564	0.591282051	0.560512821	0.564102564	0.580512821	0.572820513	0.589230769	0.583589744	0.586153846	0.995897436	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1
2.1	0.885128205	0.658974359	0.596923077	0.597948718	0.648205128	0.587692308	0.596410256	0.604615385	0.576410256	0.576410256	0.592307692	0.583589744	0.599487179	0.594871795	0.599487179	0.996923077	1	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1
2.15	0.898461538	0.66974359	0.608717949	0.613333333	0.658461538	0.595384615	0.610769231	0.613333333	0.586666667	0.588717949	0.603076923	0.592820513	0.60974359	0.602564103	0.607692308	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.2	0.905128205	0.681025641	0.621538462	0.627692308	0.674871795	0.606666667	0.623589744	0.623076923	0.598974359	0.600512821	0.612820513	0.601025641	0.623076923	0.615384615	0.621538462	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.25	0.913846154	0.692307692	0.635897436	0.643589744	0.684102564	0.613846154	0.634871795	0.638974359	0.60974359	0.611282051	0.621538462	0.61025641	0.634358974	0.626153846	0.633846154	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.3	0.919487179	0.7	0.644615385	0.658461538	0.695384615	0.622564103	0.644615385	0.647692308	0.616923077	0.623589744	0.631282051	0.621025641	0.647179487	0.636923077	0.645641026	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.35	0.926153846	0.711282051	0.653846154	0.671282051	0.705641026	0.631282051	0.654358974	0.655897436	0.62974359	0.632820513	0.634871795	0.628717949	0.656923077	0.647692308	0.655384615	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.4	0.92974359	0.722051282	0.663589744	0.678974359	0.710769231	0.644102564	0.663076923	0.661538462	0.644102564	0.646153846	0.642564103	0.635384615	0.667179487	0.655384615	0.663589744	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.45	0.935897436	0.729230769	0.672307692	0.689230769	0.717435897	0.655897436	0.670769231	0.66974359	0.654871795	0.654871795	0.653846154	0.641538462	0.676923077	0.662051282	0.670769231	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.5	0.942051282	0.742051282	0.685128205	0.695384615	0.723076923	0.666666667	0.677435897	0.675384615	0.663076923	0.663076923	0.663076923	0.64974359	0.685128205	0.672307692	0.680512821	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.55	0.944102564	0.752307692	0.698461538	0.707179487	0.733846154	0.677435897	0.688717949	0.686153846	0.671794872	0.672307692	0.672307692	0.66	0.692307692	0.68	0.687692308	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.6	0.94974359	0.759487179	0.71025641	0.714358974	0.740512821	0.682564103	0.697948718	0.693333333	0.681025641	0.682051282	0.68	0.672307692	0.695897436	0.688205128	0.693333333	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.65	0.953333333	0.768205128	0.718974359	0.72	0.751282051	0.695384615	0.708205128	0.705641026	0.688205128	0.693333333	0.688205128	0.678461538	0.706153846	0.694871795	0.702564103	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.7	0.957948718	0.774871795	0.726666667	0.731794872	0.756410256	0.702564103	0.714871795	0.714358974	0.697948718	0.702564103	0.697435897	0.686666667	0.715897436	0.706153846	0.711282051	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.75	0.962564103	0.783589744	0.734871795	0.742564103	0.762564103	0.712307692	0.720512821	0.721025641	0.706153846	0.712307692	0.707692308	0.694358974	0.725128205	0.714358974	0.719487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.8	0.967692308	0.79025641	0.743589744	0.751794872	0.771282051	0.72	0.731282051	0.73025641	0.713846154	0.725128205	0.715897436	0.705128205	0.728205128	0.722564103	0.726666667	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.85	0.969230769	0.8	0.754358974	0.759487179	0.781025641	0.727692308	0.736923077	0.737948718	0.721025641	0.731794872	0.726153846	0.710769231	0.736410256	0.728205128	0.738974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.9	0.971794872	0.80974359	0.765641026	0.766153846	0.787692308	0.738461538	0.743076923	0.747179487	0.727692308	0.738461538	0.733333333	0.717948718	0.742051282	0.735384615	0.748205128	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2.95	0.972820513	0.815384615	0.775897436	0.78	0.795897436	0.747179487	0.749230769	0.752820513	0.737948718	0.747692308	0.741025641	0.724102564	0.749230769	0.747692308	0.755897436	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3	0.975897436	0.824102564	0.782051282	0.787692308	0.801538462	0.755897436	0.756410256	0.758974359	0.745641026	0.754358974	0.751282051	0.732820513	0.753333333	0.752307692	0.763076923	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.05	0.977435897	0.83025641	0.788717949	0.796410256	0.804615385	0.762564103	0.764615385	0.765128205	0.751794872	0.759487179	0.757948718	0.738974359	0.76	0.76	0.768205128	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.1	0.978974359	0.834871795	0.795897436	0.802564103	0.811794872	0.767692308	0.772820513	0.771282051	0.758974359	0.768717949	0.765128205	0.745128205	0.763589744	0.767179487	0.776410256	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.15	0.981025641	0.841538462	0.801538462	0.811794872	0.814871795	0.774871795	0.776410256	0.776923077	0.768205128	0.773333333	0.771794872	0.753846154	0.771282051	0.776923077	0.78	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.2	0.983076923	0.848205128	0.81025641	0.818974359	0.818974359	0.781538462	0.783589744	0.781025641	0.772820513	0.78	0.778461538	0.763589744	0.776410256	0.781538462	0.787179487	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.25	0.984102564	0.851794872	0.814871795	0.825128205	0.826153846	0.790769231	0.790769231	0.787692308	0.777435897	0.785128205	0.782051282	0.77025641	0.781538462	0.787692308	0.795897436	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.3	0.984615385	0.855384615	0.818461538	0.831282051	0.832307692	0.8	0.798461538	0.791794872	0.783076923	0.795897436	0.791794872	0.777948718	0.788205128	0.793333333	0.803076923	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.35	0.987179487	0.858461538	0.824615385	0.836410256	0.837948718	0.804615385	0.806153846	0.795897436	0.791282051	0.802051282	0.794358974	0.782564103	0.792820513	0.802051282	0.812820513	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.4	0.988717949	0.86	0.830769231	0.840512821	0.843589744	0.81025641	0.810769231	0.801538462	0.795384615	0.808205128	0.799487179	0.785641026	0.8	0.807692308	0.817948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.45	0.98974359	0.866153846	0.836410256	0.847692308	0.849230769	0.82	0.819487179	0.808205128	0.797948718	0.81025641	0.809230769	0.792820513	0.809230769	0.815384615	0.822051282	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.5	0.990769231	0.871794872	0.843076923	0.853333333	0.851794872	0.823589744	0.825128205	0.811794872	0.805128205	0.814871795	0.812820513	0.799487179	0.813846154	0.821025641	0.828205128	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.55	0.990769231	0.876410256	0.846153846	0.86	0.857435897	0.82974359	0.82974359	0.817948718	0.808717949	0.821025641	0.817948718	0.804102564	0.818461538	0.826666667	0.834871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.6	0.992307692	0.881025641	0.851794872	0.864102564	0.858974359	0.833846154	0.835384615	0.822051282	0.814358974	0.826666667	0.825128205	0.810769231	0.823076923	0.832820513	0.839487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.65	0.992307692	0.886153846	0.858974359	0.871282051	0.861538462	0.838974359	0.841025641	0.827179487	0.819487179	0.831794872	0.828205128	0.816410256	0.828205128	0.838461538	0.842051282	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.7	0.992307692	0.890769231	0.861025641	0.876410256	0.866153846	0.845128205	0.844102564	0.834871795	0.825128205	0.836923077	0.832820513	0.821538462	0.832820513	0.841538462	0.849230769	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.75	0.992307692	0.894358974	0.865128205	0.884615385	0.86974359	0.848205128	0.848205128	0.840512821	0.832307692	0.841025641	0.837435897	0.827692308	0.837435897	0.847179487	0.852307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.8	0.993333333	0.899487179	0.869230769	0.888205128	0.871282051	0.851794872	0.854358974	0.845641026	0.835897436	0.846666667	0.845128205	0.831794872	0.841538462	0.851794872	0.857435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.85	0.993846154	0.903589744	0.876410256	0.891794872	0.877435897	0.857435897	0.856410256	0.84974359	0.839487179	0.849230769	0.848717949	0.838974359	0.847179487	0.857948718	0.863589744	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.9	0.993846154	0.907179487	0.878974359	0.895897436	0.881538462	0.862564103	0.86	0.852820513	0.846666667	0.852820513	0.852820513	0.844615385	0.853333333	0.863076923	0.865641026	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
3.95	0.993846154	0.91025641	0.884102564	0.901538462	0.885641026	0.870769231	0.867179487	0.856410256	0.84974359	0.857435897	0.857948718	0.85025641	0.857435897	0.868717949	0.872820513	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4	0.994358974	0.913333333	0.891282051	0.904102564	0.888205128	0.873333333	0.86974359	0.858461538	0.854871795	0.863076923	0.862564103	0.852820513	0.865128205	0.871794872	0.876410256	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.05	0.995384615	0.916410256	0.895897436	0.908717949	0.891794872	0.879487179	0.874358974	0.863076923	0.858974359	0.868717949	0.866666667	0.858974359	0.867692308	0.875897436	0.88	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.1	0.995897436	0.917948718	0.899487179	0.915897436	0.892307692	0.886153846	0.877435897	0.867692308	0.862051282	0.873846154	0.86974359	0.864102564	0.87025641	0.878461538	0.881538462	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.15	0.995897436	0.920512821	0.905641026	0.920512821	0.897948718	0.888205128	0.879487179	0.874871795	0.866666667	0.877948718	0.876410256	0.868717949	0.875897436	0.884102564	0.885641026	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.2	0.996923077	0.922564103	0.907692308	0.923589744	0.902051282	0.892307692	0.882051282	0.878974359	0.87025641	0.881538462	0.879487179	0.872820513	0.88	0.886153846	0.888205128	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.25	0.997435897	0.924615385	0.912307692	0.926666667	0.905641026	0.895897436	0.885128205	0.883076923	0.873846154	0.885128205	0.883076923	0.877435897	0.883076923	0.887692308	0.893333333	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.3	0.997435897	0.928717949	0.918974359	0.929230769	0.908205128	0.898461538	0.888205128	0.886666667	0.876923077	0.89025641	0.887692308	0.881025641	0.886666667	0.892820513	0.897435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.35	0.997435897	0.931794872	0.922051282	0.930769231	0.911794872	0.901025641	0.891794872	0.888205128	0.878974359	0.893333333	0.891282051	0.884102564	0.890769231	0.897435897	0.901025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.4	0.997948718	0.934358974	0.923076923	0.933846154	0.914358974	0.904615385	0.894358974	0.89025641	0.882051282	0.897435897	0.894358974	0.888205128	0.892820513	0.901025641	0.905128205	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.45	0.997948718	0.935897436	0.926666667	0.936923077	0.917435897	0.908717949	0.897435897	0.894358974	0.886153846	0.900512821	0.897948718	0.890769231	0.895897436	0.903076923	0.908205128	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.5	0.997948718	0.938461538	0.92974359	0.939487179	0.918974359	0.911794872	0.901538462	0.899487179	0.89025641	0.903589744	0.901538462	0.896410256	0.9	0.907179487	0.911794872	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.55	0.997948718	0.938461538	0.932820513	0.943589744	0.921025641	0.914358974	0.905641026	0.903076923	0.893846154	0.905641026	0.903589744	0.9	0.903076923	0.908717949	0.913333333	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.6	0.997948718	0.941538462	0.935897436	0.946153846	0.924102564	0.916410256	0.90974359	0.905641026	0.896410256	0.906666667	0.905128205	0.902051282	0.907692308	0.911794872	0.914358974	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.65	0.997948718	0.942051282	0.938974359	0.948205128	0.928717949	0.919487179	0.912307692	0.908717949	0.899487179	0.90974359	0.909230769	0.906153846	0.911794872	0.915384615	0.917435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.7	0.998974359	0.943589744	0.941025641	0.948717949	0.93025641	0.923589744	0.915897436	0.911794872	0.9	0.912820513	0.913333333	0.909230769	0.914358974	0.92	0.918974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.75	0.998974359	0.945128205	0.944102564	0.951282051	0.932820513	0.925641026	0.918461538	0.913846154	0.903589744	0.915384615	0.914871795	0.911794872	0.916923077	0.922051282	0.924102564	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.8	0.998974359	0.946153846	0.947179487	0.954358974	0.934358974	0.928717949	0.922051282	0.916410256	0.906153846	0.918461538	0.916923077	0.913333333	0.920512821	0.923589744	0.927692308	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.85	0.998974359	0.947692308	0.950769231	0.957435897	0.94	0.930769231	0.926153846	0.918461538	0.908717949	0.924102564	0.92	0.916410256	0.922051282	0.924102564	0.931282051	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.9	0.998974359	0.949230769	0.953846154	0.957948718	0.942051282	0.932307692	0.928205128	0.922564103	0.913846154	0.927692308	0.923076923	0.918461538	0.923076923	0.926666667	0.931794872	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
4.95	0.998974359	0.952307692	0.956410256	0.958974359	0.942564103	0.935384615	0.932307692	0.924615385	0.915384615	0.928717949	0.924615385	0.922051282	0.925128205	0.929230769	0.934358974	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5	0.998974359	0.953846154	0.958461538	0.961025641	0.944102564	0.937948718	0.934871795	0.925641026	0.916923077	0.931794872	0.927692308	0.926666667	0.927179487	0.932820513	0.936410256	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.05	0.999487179	0.956410256	0.960512821	0.962564103	0.945641026	0.938974359	0.935897436	0.926666667	0.917948718	0.936923077	0.931282051	0.928205128	0.929230769	0.935897436	0.94	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.1	0.999487179	0.957435897	0.961538462	0.965128205	0.948717949	0.942051282	0.940512821	0.92974359	0.919487179	0.937948718	0.932820513	0.931794872	0.931794872	0.938461538	0.94	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.15	0.999487179	0.96	0.964102564	0.966666667	0.951282051	0.944102564	0.943076923	0.931282051	0.923076923	0.938461538	0.935897436	0.932820513	0.932820513	0.941025641	0.94	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.2	0.999487179	0.961025641	0.966153846	0.967179487	0.952820513	0.946153846	0.949230769	0.933846154	0.927179487	0.938461538	0.938974359	0.935897436	0.936923077	0.943076923	0.942051282	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.25	0.999487179	0.962564103	0.966666667	0.967179487	0.953333333	0.947692308	0.950769231	0.934358974	0.927692308	0.939487179	0.94	0.937948718	0.938974359	0.945128205	0.943589744	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.3	0.999487179	0.963589744	0.967692308	0.968717949	0.954871795	0.95025641	0.951794872	0.936410256	0.93025641	0.941025641	0.94	0.940512821	0.941025641	0.947692308	0.946153846	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.35	0.999487179	0.964615385	0.96974359	0.968717949	0.955384615	0.952820513	0.952307692	0.938974359	0.932820513	0.941025641	0.941025641	0.942051282	0.942564103	0.94974359	0.948717949	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.4	0.999487179	0.968717949	0.97025641	0.96974359	0.956410256	0.953846154	0.953846154	0.943076923	0.934871795	0.945128205	0.942051282	0.944615385	0.945641026	0.951282051	0.950769231	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.45	0.999487179	0.971282051	0.971282051	0.970769231	0.957948718	0.954871795	0.954871795	0.945128205	0.937435897	0.947179487	0.944615385	0.945641026	0.948205128	0.952820513	0.951794872	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.5	0.999487179	0.971794872	0.971282051	0.970769231	0.958461538	0.954871795	0.955897436	0.946153846	0.942051282	0.948717949	0.946153846	0.947179487	0.94974359	0.953846154	0.953333333	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.55	0.999487179	0.973846154	0.971794872	0.971794872	0.96	0.956923077	0.957948718	0.947179487	0.945641026	0.951794872	0.95025641	0.948717949	0.950769231	0.955897436	0.955384615	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.6	0.999487179	0.974358974	0.971794872	0.971794872	0.961538462	0.958461538	0.96	0.948205128	0.948205128	0.952307692	0.950769231	0.94974359	0.952307692	0.958461538	0.956410256	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.65	0.999487179	0.974871795	0.972307692	0.973333333	0.962051282	0.960512821	0.961025641	0.950769231	0.951282051	0.953333333	0.951794872	0.952307692	0.954871795	0.959487179	0.956923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.7	0.999487179	0.975384615	0.973846154	0.974871795	0.962051282	0.963076923	0.963076923	0.952307692	0.953846154	0.953333333	0.953846154	0.953333333	0.955384615	0.960512821	0.958974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.75	0.999487179	0.975897436	0.976923077	0.975897436	0.962564103	0.965128205	0.963589744	0.953846154	0.954358974	0.956410256	0.954358974	0.954358974	0.956410256	0.961538462	0.961025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.8	0.999487179	0.975897436	0.977948718	0.976410256	0.963076923	0.966666667	0.963589744	0.954358974	0.955897436	0.957435897	0.956410256	0.954358974	0.958974359	0.962051282	0.962051282	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.85	0.999487179	0.976410256	0.978461538	0.978461538	0.965128205	0.968717949	0.964102564	0.956923077	0.956410256	0.958461538	0.957435897	0.954871795	0.960512821	0.963589744	0.962051282	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.9	0.999487179	0.977435897	0.978974359	0.98	0.967692308	0.969230769	0.966153846	0.958461538	0.958974359	0.96	0.958461538	0.955384615	0.961025641	0.963589744	0.962564103	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
5.95	0.999487179	0.977435897	0.979487179	0.980512821	0.968717949	0.97025641	0.968717949	0.959487179	0.96	0.961538462	0.96	0.955897436	0.961538462	0.965641026	0.964615385	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6	0.999487179	0.978461538	0.98	0.981538462	0.969230769	0.971282051	0.969230769	0.961025641	0.961025641	0.963076923	0.96	0.955897436	0.963076923	0.967179487	0.966666667	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.05	0.999487179	0.979487179	0.98	0.982051282	0.97025641	0.972820513	0.97025641	0.961538462	0.961538462	0.964615385	0.960512821	0.956410256	0.964102564	0.968205128	0.966666667	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.1	0.999487179	0.98	0.981538462	0.983589744	0.97025641	0.974871795	0.97025641	0.963589744	0.963589744	0.965128205	0.961538462	0.956410256	0.965641026	0.969230769	0.967692308	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.15	1	0.981025641	0.982564103	0.984102564	0.970769231	0.976410256	0.972307692	0.964615385	0.965641026	0.965128205	0.963076923	0.957948718	0.965641026	0.96974359	0.968717949	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.2	1	0.982564103	0.982564103	0.984102564	0.971794872	0.978461538	0.973333333	0.965128205	0.966153846	0.966666667	0.963589744	0.958461538	0.967692308	0.971794872	0.969230769	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.25	1	0.983589744	0.983589744	0.984615385	0.971794872	0.978461538	0.973846154	0.967179487	0.969230769	0.967179487	0.964615385	0.961025641	0.968205128	0.972820513	0.97025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.3	1	0.983589744	0.983589744	0.984615385	0.971794872	0.979487179	0.974358974	0.967692308	0.969230769	0.968717949	0.964615385	0.961538462	0.970769231	0.973333333	0.971282051	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.35	1	0.983589744	0.983589744	0.985128205	0.972820513	0.979487179	0.974871795	0.968205128	0.969230769	0.96974359	0.966666667	0.962051282	0.971794872	0.973846154	0.971794872	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.4	1	0.983589744	0.984615385	0.985128205	0.974358974	0.979487179	0.975897436	0.968717949	0.970769231	0.972307692	0.967692308	0.962051282	0.972307692	0.973846154	0.972307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.45	1	0.984615385	0.985641026	0.986153846	0.975384615	0.981538462	0.976923077	0.969230769	0.971282051	0.972820513	0.967692308	0.964102564	0.972307692	0.974358974	0.972307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.5	1	0.984615385	0.986666667	0.987179487	0.975384615	0.982051282	0.978461538	0.96974359	0.973846154	0.973333333	0.968205128	0.964615385	0.973333333	0.974358974	0.973333333	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.55	1	0.985128205	0.988717949	0.988205128	0.975897436	0.982564103	0.980512821	0.970769231	0.974358974	0.975897436	0.968717949	0.966153846	0.974871795	0.974871795	0.975384615	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.6	1	0.985128205	0.988717949	0.989230769	0.976410256	0.982564103	0.980512821	0.971794872	0.975384615	0.977435897	0.969230769	0.966666667	0.974871795	0.975897436	0.976923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.65	1	0.986153846	0.98974359	0.98974359	0.977435897	0.982564103	0.980512821	0.972307692	0.975384615	0.978461538	0.97025641	0.967692308	0.976410256	0.976923077	0.977435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.7	1	0.986666667	0.98974359	0.99025641	0.977435897	0.983589744	0.981538462	0.973333333	0.976410256	0.978461538	0.970769231	0.968717949	0.978461538	0.977948718	0.978461538	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.75	1	0.987692308	0.99025641	0.990769231	0.977435897	0.984102564	0.982564103	0.974871795	0.976410256	0.978974359	0.971282051	0.97025641	0.98	0.978461538	0.978974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.8	1	0.988205128	0.99025641	0.991282051	0.977948718	0.984615385	0.982564103	0.976410256	0.976410256	0.979487179	0.971282051	0.970769231	0.980512821	0.98	0.979487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.85	1	0.988205128	0.99025641	0.991282051	0.979487179	0.984615385	0.983589744	0.976923077	0.977435897	0.979487179	0.973333333	0.971794872	0.981025641	0.980512821	0.98	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.9	1	0.98974359	0.99025641	0.991282051	0.979487179	0.984615385	0.984102564	0.978461538	0.977948718	0.980512821	0.975384615	0.972820513	0.981025641	0.980512821	0.980512821	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
6.95	1	0.990769231	0.990769231	0.991282051	0.979487179	0.985128205	0.984102564	0.978461538	0.978461538	0.981025641	0.976410256	0.973333333	0.981538462	0.982051282	0.981025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7	1	0.990769231	0.990769231	0.991794872	0.98	0.985128205	0.984102564	0.980512821	0.978974359	0.982051282	0.976923077	0.975384615	0.982564103	0.982051282	0.981538462	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.05	1	0.990769231	0.991282051	0.991794872	0.98	0.985128205	0.984615385	0.981025641	0.978974359	0.982051282	0.977948718	0.975384615	0.983589744	0.982051282	0.981538462	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.1	1	0.990769231	0.991794872	0.991794872	0.981025641	0.985128205	0.985128205	0.981538462	0.979487179	0.982564103	0.978461538	0.977435897	0.984615385	0.982564103	0.982564103	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.15	1	0.990769231	0.991794872	0.992307692	0.981538462	0.985128205	0.986153846	0.982564103	0.98	0.983076923	0.98	0.978461538	0.985128205	0.982564103	0.983589744	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.2	1	0.990769231	0.993333333	0.992307692	0.983076923	0.985641026	0.986153846	0.983589744	0.980512821	0.983589744	0.980512821	0.978461538	0.986153846	0.983076923	0.985641026	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.25	1	0.991282051	0.993333333	0.992307692	0.983589744	0.986153846	0.987179487	0.984102564	0.982564103	0.984102564	0.980512821	0.978461538	0.986153846	0.983076923	0.986153846	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.3	1	0.991282051	0.993333333	0.992307692	0.983589744	0.986153846	0.987179487	0.984102564	0.982564103	0.985128205	0.981538462	0.978974359	0.987179487	0.983076923	0.987179487	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.35	1	0.991794872	0.994358974	0.992307692	0.984102564	0.987692308	0.989230769	0.984102564	0.983076923	0.985128205	0.982051282	0.978974359	0.987179487	0.983589744	0.987692308	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.4	1	0.992820513	0.994358974	0.992307692	0.984102564	0.987692308	0.99025641	0.984615385	0.984102564	0.985128205	0.983076923	0.979487179	0.987179487	0.983589744	0.989230769	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.45	1	0.993333333	0.994871795	0.992307692	0.984102564	0.988205128	0.990769231	0.985641026	0.984102564	0.985128205	0.983076923	0.979487179	0.987179487	0.984102564	0.98974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.5	1	0.993846154	0.994871795	0.992307692	0.984615385	0.988717949	0.990769231	0.986153846	0.984615385	0.985128205	0.984102564	0.98	0.987179487	0.984615385	0.98974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.55	1	0.993846154	0.995384615	0.992307692	0.985641026	0.989230769	0.991794872	0.986153846	0.985128205	0.986153846	0.984102564	0.980512821	0.988205128	0.984615385	0.98974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.6	1	0.994358974	0.995384615	0.993333333	0.986153846	0.990769231	0.992307692	0.987692308	0.985128205	0.986666667	0.984102564	0.980512821	0.988205128	0.984615385	0.99025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.65	1	0.994358974	0.995384615	0.993333333	0.986153846	0.991282051	0.992820513	0.988205128	0.986153846	0.986666667	0.984615385	0.981538462	0.988717949	0.984615385	0.99025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.7	1	0.994358974	0.995384615	0.994358974	0.986666667	0.991282051	0.992820513	0.988717949	0.986666667	0.987692308	0.984615385	0.981538462	0.988717949	0.986153846	0.99025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.75	1	0.994871795	0.995384615	0.994358974	0.987179487	0.991794872	0.992820513	0.988717949	0.987179487	0.988205128	0.985128205	0.982564103	0.989230769	0.986153846	0.99025641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.8	1	0.994871795	0.995897436	0.994871795	0.988205128	0.992820513	0.992820513	0.988717949	0.987179487	0.988717949	0.985128205	0.983076923	0.99025641	0.987179487	0.990769231	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.85	1	0.994871795	0.995897436	0.995384615	0.988205128	0.992820513	0.992820513	0.989230769	0.987692308	0.989230769	0.985128205	0.984615385	0.991282051	0.987692308	0.990769231	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.9	1	0.994871795	0.995897436	0.995897436	0.988717949	0.993333333	0.992820513	0.98974359	0.988205128	0.98974359	0.985128205	0.985128205	0.992307692	0.988205128	0.991282051	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
7.95	1	0.994871795	0.995897436	0.996410256	0.989230769	0.993333333	0.992820513	0.98974359	0.989230769	0.98974359	0.985641026	0.985641026	0.992307692	0.988205128	0.991282051	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8	1	0.994871795	0.995897436	0.997435897	0.99025641	0.993333333	0.992820513	0.99025641	0.989230769	0.98974359	0.986153846	0.986666667	0.992820513	0.989230769	0.991794872	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.05	1	0.994871795	0.995897436	0.997435897	0.99025641	0.993333333	0.993333333	0.990769231	0.989230769	0.98974359	0.986153846	0.986666667	0.992820513	0.98974359	0.992307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.1	1	0.995384615	0.995897436	0.997948718	0.99025641	0.993333333	0.994358974	0.990769231	0.989230769	0.99025641	0.986153846	0.987692308	0.993333333	0.98974359	0.992307692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.15	1	0.995384615	0.995897436	0.997948718	0.99025641	0.994358974	0.994871795	0.990769231	0.98974359	0.99025641	0.987179487	0.98974359	0.993333333	0.99025641	0.992820513	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.2	1	0.995897436	0.995897436	0.997948718	0.990769231	0.994358974	0.995384615	0.990769231	0.98974359	0.99025641	0.988205128	0.990769231	0.993333333	0.990769231	0.993333333	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.25	1	0.996410256	0.995897436	0.997948718	0.990769231	0.994358974	0.995384615	0.990769231	0.99025641	0.99025641	0.988717949	0.991282051	0.993846154	0.991282051	0.993333333	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.3	1	0.996410256	0.996410256	0.997948718	0.990769231	0.994358974	0.995384615	0.990769231	0.990769231	0.99025641	0.98974359	0.991282051	0.993846154	0.991794872	0.993333333	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.35	1	0.996410256	0.996923077	0.997948718	0.991282051	0.994871795	0.995384615	0.990769231	0.990769231	0.99025641	0.98974359	0.991282051	0.993846154	0.991794872	0.993846154	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.4	1	0.996410256	0.996923077	0.998461538	0.991282051	0.995897436	0.995384615	0.991282051	0.990769231	0.990769231	0.990769231	0.991282051	0.994358974	0.992307692	0.993846154	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.45	1	0.996410256	0.996923077	0.998461538	0.991282051	0.995897436	0.995384615	0.993333333	0.990769231	0.991282051	0.990769231	0.991282051	0.995384615	0.992307692	0.994871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.5	1	0.996410256	0.997435897	0.998461538	0.991282051	0.995897436	0.995384615	0.993333333	0.991282051	0.991282051	0.991282051	0.991282051	0.995897436	0.992820513	0.994871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.55	1	0.996410256	0.997435897	0.998461538	0.991794872	0.995897436	0.995384615	0.994358974	0.991282051	0.991282051	0.992820513	0.991282051	0.995897436	0.993333333	0.994871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.6	1	0.996410256	0.997435897	0.998461538	0.991794872	0.996410256	0.995897436	0.994358974	0.991282051	0.991282051	0.992820513	0.991282051	0.995897436	0.993333333	0.994871795	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.65	1	0.996410256	0.997435897	0.998461538	0.991794872	0.996923077	0.995897436	0.994358974	0.991282051	0.991794872	0.992820513	0.992307692	0.995897436	0.993846154	0.995384615	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.7	1	0.996410256	0.997435897	0.998461538	0.991794872	0.996923077	0.996410256	0.994358974	0.991282051	0.991794872	0.992820513	0.992820513	0.995897436	0.994358974	0.995897436	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.75	1	0.996410256	0.997435897	0.998461538	0.991794872	0.996923077	0.996410256	0.994358974	0.991794872	0.991794872	0.992820513	0.993333333	0.995897436	0.994871795	0.995897436	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.8	1	0.996410256	0.997435897	0.998461538	0.991794872	0.996923077	0.996923077	0.994358974	0.991794872	0.991794872	0.992820513	0.994871795	0.995897436	0.994871795	0.995897436	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.85	1	0.996410256	0.997435897	0.998461538	0.991794872	0.996923077	0.996923077	0.994358974	0.991794872	0.991794872	0.992820513	0.995897436	0.995897436	0.994871795	0.996410256	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.9	1	0.996410256	0.997948718	0.998461538	0.992307692	0.996923077	0.997435897	0.994358974	0.992307692	0.992307692	0.993333333	0.995897436	0.995897436	0.994871795	0.996923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
8.95	1	0.996923077	0.998461538	0.998461538	0.992307692	0.996923077	0.997435897	0.994358974	0.992307692	0.992307692	0.993333333	0.995897436	0.995897436	0.994871795	0.996923077	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9	1	0.996923077	0.998461538	0.998461538	0.992307692	0.996923077	0.997435897	0.994871795	0.992820513	0.993333333	0.993333333	0.995897436	0.995897436	0.994871795	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.05	1	0.997435897	0.998461538	0.998461538	0.992307692	0.996923077	0.997435897	0.996410256	0.993333333	0.993333333	0.993333333	0.995897436	0.996923077	0.995384615	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.1	1	0.997435897	0.998461538	0.998461538	0.992307692	0.996923077	0.997435897	0.996410256	0.993333333	0.993333333	0.993333333	0.995897436	0.996923077	0.995384615	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.15	1	0.997435897	0.998461538	0.998461538	0.992307692	0.997948718	0.997435897	0.996410256	0.993333333	0.993846154	0.993846154	0.995897436	0.996923077	0.995384615	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.2	1	0.997948718	0.998461538	0.998461538	0.992307692	0.997948718	0.997948718	0.996410256	0.993846154	0.993846154	0.993846154	0.995897436	0.997435897	0.995384615	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.25	1	0.997948718	0.998461538	0.998461538	0.992820513	0.997948718	0.997948718	0.996410256	0.994358974	0.993846154	0.993846154	0.996923077	0.997435897	0.995384615	0.997435897	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.3	1	0.997948718	0.998461538	0.998461538	0.993333333	0.997948718	0.997948718	0.997435897	0.994358974	0.993846154	0.994358974	0.996923077	0.997435897	0.995384615	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.35	1	0.997948718	0.998461538	0.998461538	0.993333333	0.998461538	0.997948718	0.997435897	0.994358974	0.993846154	0.995897436	0.996923077	0.997435897	0.995897436	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.4	1	0.997948718	0.998461538	0.998461538	0.993333333	0.998461538	0.997948718	0.997435897	0.994871795	0.993846154	0.995897436	0.996923077	0.997435897	0.995897436	0.997948718	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.45	1	0.997948718	0.998461538	0.998461538	0.993333333	0.998974359	0.997948718	0.997435897	0.994871795	0.993846154	0.995897436	0.996923077	0.997435897	0.995897436	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.5	1	0.998461538	0.998461538	0.998461538	0.993333333	0.998974359	0.997948718	0.997435897	0.994871795	0.993846154	0.995897436	0.997435897	0.997435897	0.996410256	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.55	1	0.998461538	0.998461538	0.998461538	0.993333333	0.998974359	0.997948718	0.997435897	0.994871795	0.993846154	0.995897436	0.997435897	0.997435897	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.6	1	0.998461538	0.998461538	0.998461538	0.993846154	0.998974359	0.997948718	0.997435897	0.994871795	0.993846154	0.996410256	0.997435897	0.997435897	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.65	1	0.998461538	0.998461538	0.998461538	0.993846154	0.998974359	0.997948718	0.997435897	0.994871795	0.993846154	0.996923077	0.997435897	0.997435897	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.7	1	0.998974359	0.998461538	0.998461538	0.993846154	0.998974359	0.997948718	0.997435897	0.995384615	0.993846154	0.996923077	0.997948718	0.997435897	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.75	1	0.998974359	0.998461538	0.998461538	0.993846154	0.998974359	0.997948718	0.997435897	0.995384615	0.994358974	0.996923077	0.997948718	0.998461538	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.8	1	0.998974359	0.998461538	0.998461538	0.993846154	0.998974359	0.997948718	0.997435897	0.995897436	0.994871795	0.996923077	0.997948718	0.998461538	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.85	1	0.998974359	0.998461538	0.998461538	0.994358974	0.998974359	0.997948718	0.997435897	0.995897436	0.994871795	0.996923077	0.997948718	0.998461538	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.9	1	0.998974359	0.998461538	0.998461538	0.994358974	0.998974359	0.997948718	0.997435897	0.996410256	0.994871795	0.996923077	0.997948718	0.998461538	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
9.95	1	0.998974359	0.998461538	0.998974359	0.995384615	0.998974359	0.997948718	0.997435897	0.996923077	0.995897436	0.996923077	0.997948718	0.998461538	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10	1	0.999487179	0.998461538	0.998974359	0.995384615	0.998974359	0.997948718	0.997435897	0.996923077	0.995897436	0.996923077	0.997948718	0.998461538	0.996923077	0.998974359	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.05	1	0.999487179	0.998461538	0.999487179	0.995384615	0.998974359	0.998461538	0.997435897	0.996923077	0.995897436	0.996923077	0.997948718	0.998461538	0.997435897	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.1	1	0.999487179	0.998461538	0.999487179	0.995384615	0.998974359	0.998461538	0.997435897	0.996923077	0.996410256	0.996923077	0.997948718	0.998974359	0.997435897	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.15	1	0.999487179	0.998461538	0.999487179	0.995384615	0.998974359	0.998461538	0.997435897	0.996923077	0.996410256	0.996923077	0.997948718	0.998974359	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.2	1	0.999487179	0.998461538	0.999487179	0.995897436	0.999487179	0.998461538	0.997435897	0.996923077	0.996410256	0.997435897	0.997948718	0.998974359	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.25	1	0.999487179	0.998461538	0.999487179	0.996410256	0.999487179	0.998461538	0.997948718	0.996923077	0.996410256	0.997435897	0.997948718	0.998974359	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.3	1	0.999487179	0.998461538	0.999487179	0.996410256	0.999487179	0.998461538	0.997948718	0.997435897	0.996410256	0.997435897	0.997948718	0.999487179	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.35	1	0.999487179	0.998461538	0.999487179	0.996410256	0.999487179	0.998461538	0.997948718	0.997435897	0.996410256	0.997435897	0.997948718	0.999487179	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.4	1	0.999487179	0.998461538	0.999487179	0.996923077	0.999487179	0.998461538	0.997948718	0.997435897	0.996410256	0.997435897	0.997948718	0.999487179	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.45	1	0.999487179	0.998461538	0.999487179	0.996923077	0.999487179	0.998461538	0.997948718	0.997435897	0.996410256	0.997435897	0.997948718	0.999487179	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.5	1	0.999487179	0.998974359	0.999487179	0.996923077	0.999487179	0.998461538	0.997948718	0.997948718	0.996410256	0.997435897	0.997948718	0.999487179	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.55	1	0.999487179	0.998974359	0.999487179	0.997435897	0.999487179	0.998461538	0.997948718	0.997948718	0.996410256	0.997435897	0.997948718	0.999487179	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.6	1	0.999487179	0.998974359	1	0.997435897	0.999487179	0.998461538	0.997948718	0.997948718	0.996410256	0.997435897	0.997948718	0.999487179	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.65	1	0.999487179	0.999487179	1	0.997948718	0.999487179	0.998974359	0.997948718	0.998461538	0.996410256	0.997435897	0.997948718	0.999487179	0.997948718	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.7	1	0.999487179	0.999487179	1	0.997948718	0.999487179	0.998974359	0.998461538	0.998461538	0.996410256	0.997948718	0.997948718	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.75	1	0.999487179	0.999487179	1	0.997948718	0.999487179	0.998974359	0.998461538	0.998461538	0.996410256	0.997948718	0.997948718	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.8	1	0.999487179	0.999487179	1	0.997948718	1	0.998974359	0.998974359	0.998461538	0.996410256	0.997948718	0.997948718	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.85	1	0.999487179	0.999487179	1	0.998461538	1	0.998974359	0.998974359	0.998461538	0.997435897	0.997948718	0.997948718	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.9	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.998974359	0.998461538	0.997948718	0.997948718	0.997948718	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
10.95	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.998974359	0.998461538	0.997948718	0.997948718	0.997948718	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.998974359	0.998974359	0.997948718	0.998461538	0.997948718	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.05	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.998974359	0.998974359	0.997948718	0.998461538	0.997948718	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.1	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.15	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.997948718	0.998974359	0.998974359	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.2	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.998974359	0.998974359	0.999487179	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.25	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.998974359	0.998974359	1	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.3	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.998974359	0.998974359	1	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.35	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.998974359	0.998974359	1	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.4	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.998974359	0.998974359	1	0.998461538	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.45	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.998974359	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.5	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.998974359	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.55	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.6	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.65	1	0.999487179	0.999487179	1	0.998461538	1	0.999487179	0.999487179	0.999487179	0.998461538	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.7	1	1	0.999487179	1	0.998461538	1	1	0.999487179	0.999487179	0.998461538	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.75	1	1	0.999487179	1	0.998461538	1	1	0.999487179	0.999487179	0.998461538	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.8	1	1	0.999487179	1	0.998461538	1	1	0.999487179	0.999487179	0.998461538	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.85	1	1	0.999487179	1	0.998461538	1	1	0.999487179	0.999487179	0.998461538	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.9	1	1	0.999487179	1	0.998461538	1	1	0.999487179	0.999487179	0.998461538	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
11.95	1	1	0.999487179	1	0.998461538	1	1	0.999487179	1	0.998974359	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12	1	1	0.999487179	1	0.998461538	1	1	0.999487179	1	0.998974359	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.05	1	1	0.999487179	1	0.998461538	1	1	0.999487179	1	0.998974359	0.999487179	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.1	1	1	0.999487179	1	0.998461538	1	1	0.999487179	1	0.998974359	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.15	1	1	0.999487179	1	0.998974359	1	1	0.999487179	1	0.998974359	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.2	1	1	0.999487179	1	0.998974359	1	1	0.999487179	1	0.998974359	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.25	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.998974359	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.3	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.35	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.4	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.45	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.5	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.55	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.6	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.65	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.998974359	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.7	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.75	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.8	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.85	1	1	0.999487179	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.9	1	1	1	1	0.999487179	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
12.95	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.05	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.15	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.2	1	1	1	1	1	1	1	0.999487179	1	0.999487179	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.25	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.3	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.35	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.4	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.45	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.5	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.55	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.6	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.65	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.7	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.75	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.8	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.85	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.9	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
13.95	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.05	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.1	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.15	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.2	1	1	1	1	1	1	1	0.999487179	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.25	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.3	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.35	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.4	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.45	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.5	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.55	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.6	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.65	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.7	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.75	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.8	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.998974359	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.85	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.9	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
14.95	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
15	1	1	1	1	1	1	1	1	1	1	1	0.999487179	1	0.999487179	0.999487179	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1


==> Figures/Data/PL_Bars.txt <==
SNR	P15	P12	P9	P6
0	-3	1	1	-9
5	2	1	10	-5
10	17	17	11	-1
15	20	14	6	4
20	28	23	17	10
25	28	22	11	8
30	23	20	17	10
35	19	16	14	9
40  17  15  11  7
45  0   0   0   0
